DeepDFT: Neural Message Passing Network for Accurate Charge Density Prediction

We introduce DeepDFT, a deep learning model for predicting the electronic charge density around atoms, the fundamental variable in electronic structure simulations from which all ground state properties can be calculated. The model is formulated as neural message passing on a graph, consisting of interacting atom vertices and special query point vertices for which the charge density is predicted. The accuracy and scalability of the model are demonstrated for molecules, solids and liquids. The trained model achieves lower average prediction errors than the observed variations in charge density obtained from density functional theory simulations using different exchange correlation functionals.

==> figs/charge_variance.csv <==
atom_id,total_std_variation,total_abs_variation,electron_count
1, 0.011061, 0.008731, 7.999998
161, 0.007747, 0.005978, 30.000005
249, 0.006399, 0.004918, 34.000008
334, 0.006121, 0.004715, 30.000003
443, 0.007677, 0.005973, 31.999996
514, 0.006436, 0.004985, 29.999999
633, 0.007177, 0.005561, 33.999999
748, 0.006876, 0.005287, 32.000003
850, 0.007032, 0.005442, 38.000003
1002, 0.007090, 0.005474, 37.999999
1111, 0.006860, 0.005288, 40.000004
1324, 0.008129, 0.006355, 37.999997
1458, 0.006846, 0.005277, 40.000004
1596, 0.006738, 0.005218, 38.000002
1710, 0.007207, 0.005590, 37.999997
1802, 0.008054, 0.006284, 40.000001
1985, 0.008297, 0.006472, 40.000002
2162, 0.007190, 0.005535, 39.999997
2385, 0.007189, 0.005575, 40.000000
2495, 0.006542, 0.005073, 33.999997
2598, 0.007208, 0.005596, 37.999996
2698, 0.008246, 0.006416, 39.999993
2795, 0.008947, 0.007002, 41.999998
2923, 0.008143, 0.006321, 40.000001
3172, 0.007969, 0.006206, 37.999999
3249, 0.008293, 0.006483, 37.999999
3398, 0.007645, 0.005942, 38.000001
3526, 0.008613, 0.006770, 37.999999
3608, 0.008364, 0.006542, 38.000001
3735, 0.007731, 0.006005, 38.000000
3803, 0.006578, 0.005032, 37.999996
3911, 0.006666, 0.005154, 36.000005
4074, 0.007510, 0.005835, 44.000001
4237, 0.006140, 0.004697, 41.999998
4374, 0.006622, 0.005106, 42.000000
4562, 0.006541, 0.005010, 44.000002
4696, 0.006390, 0.004935, 39.999999
4818, 0.007848, 0.006091, 44.000002
4950, 0.006597, 0.005081, 42.000000
5063, 0.007899, 0.006148, 44.000000
5217, 0.006736, 0.005200, 42.000006
5344, 0.006857, 0.005332, 37.999999
5543, 0.007542, 0.005844, 44.000000
5760, 0.007575, 0.005897, 42.000000
5946, 0.009012, 0.007060, 45.999999
6091, 0.008684, 0.006775, 47.999996
6288, 0.008536, 0.006663, 46.000002
6401, 0.008275, 0.006429, 48.000002
6500, 0.009150, 0.007173, 47.999996
6616, 0.009362, 0.007336, 48.000008
6743, 0.007898, 0.006126, 45.999995
6868, 0.008131, 0.006301, 47.999995
6968, 0.008966, 0.007012, 46.000002
7160, 0.008479, 0.006622, 46.000001
7296, 0.007569, 0.005879, 44.000002
7492, 0.009233, 0.007227, 47.999999
7625, 0.007185, 0.005571, 44.000002
7774, 0.008063, 0.006275, 46.000001
7896, 0.007804, 0.006066, 44.000000
8037, 0.008815, 0.006893, 45.999996
8135, 0.007205, 0.005574, 44.000001
8239, 0.009193, 0.007195, 48.000005
8320, 0.008171, 0.006354, 48.000003
8522, 0.008899, 0.006998, 44.000002
8678, 0.008708, 0.006801, 45.999999
8765, 0.007427, 0.005764, 43.999999
8865, 0.007787, 0.006061, 44.000003
8987, 0.006807, 0.005267, 41.999996
9185, 0.007896, 0.006148, 43.999999
9377, 0.009411, 0.007397, 45.999999
9494, 0.007651, 0.005951, 44.000000
9569, 0.007044, 0.005478, 39.999997
9638, 0.008974, 0.007052, 43.999997
9727, 0.007796, 0.006052, 44.000001
9841, 0.008490, 0.006628, 48.000003
10039, 0.008012, 0.006255, 42.000000
10158, 0.007627, 0.005938, 44.000001
10317, 0.007739, 0.006014, 46.000008
10472, 0.007006, 0.005412, 44.000002
10614, 0.008225, 0.006403, 48.000001
10790, 0.006948, 0.005349, 43.999999
10898, 0.007960, 0.006199, 44.000002
11045, 0.008143, 0.006335, 45.999998
11204, 0.007311, 0.005653, 43.999999
11385, 0.007672, 0.005951, 44.000004
11607, 0.006952, 0.005355, 46.000001
11740, 0.007112, 0.005513, 44.000001
11857, 0.008504, 0.006637, 46.000004
12046, 0.007048, 0.005471, 41.999997
12218, 0.006808, 0.005253, 44.000007
12384, 0.007615, 0.005882, 45.999998
12564, 0.008828, 0.006881, 47.999993
12723, 0.007572, 0.005886, 44.000001
12931, 0.007421, 0.005738, 46.000006
13081, 0.008474, 0.006620, 44.000000
13158, 0.006861, 0.005299, 41.999999
13304, 0.008502, 0.006664, 42.000003
13387, 0.007813, 0.006044, 46.000002
13539, 0.008406, 0.006581, 43.999998
13767, 0.008446, 0.006599, 44.000002
13908, 0.008007, 0.006234, 46.000000
14033, 0.007391, 0.005713, 45.999997
14159, 0.008389, 0.006550, 44.000001
14269, 0.008038, 0.006243, 44.000001
14457, 0.008140, 0.006362, 43.999997
14619, 0.007617, 0.005922, 43.999999
14788, 0.010032, 0.007885, 50.000006
14898, 0.008318, 0.006501, 42.000002
15069, 0.008428, 0.006583, 45.999998
15177, 0.008114, 0.006339, 44.000006
15276, 0.007347, 0.005723, 40.000001
15433, 0.008898, 0.006944, 48.000005
15591, 0.008269, 0.006458, 44.000000
15695, 0.007861, 0.006091, 45.999998
15804, 0.008370, 0.006525, 45.999999
15937, 0.007246, 0.005607, 44.000001
16117, 0.007536, 0.005852, 41.999999
16282, 0.007523, 0.005853, 42.000007
16453, 0.007851, 0.006111, 44.000004
16633, 0.007554, 0.005853, 44.000001
16781, 0.006535, 0.005039, 42.000003
16868, 0.007938, 0.006176, 43.999999
17054, 0.008587, 0.006722, 45.999997
17186, 0.007442, 0.005794, 43.999998
17235, 0.007434, 0.005785, 42.000002
17323, 0.007394, 0.005752, 44.000002
17400, 0.008231, 0.006431, 43.999997
17555, 0.007987, 0.006222, 44.000002
17677, 0.008737, 0.006848, 46.000002
17788, 0.008050, 0.006260, 46.000003
17882, 0.008052, 0.006254, 43.999994
17993, 0.007504, 0.005832, 42.000000
18165, 0.008337, 0.006502, 46.000000
18301, 0.007516, 0.005803, 46.000004
18381, 0.008354, 0.006516, 44.000001
18466, 0.007265, 0.005628, 43.999997
18565, 0.007258, 0.005610, 43.999995
18713, 0.007940, 0.006189, 43.999997
18852, 0.007415, 0.005754, 42.000002
18964, 0.007841, 0.006107, 43.999998
19133, 0.007385, 0.005753, 42.000001
19406, 0.008074, 0.006308, 43.999997
19575, 0.007387, 0.005741, 42.000000
19643, 0.008008, 0.006268, 41.999999
19824, 0.007623, 0.005915, 44.000006
19978, 0.007666, 0.005947, 45.999998
20075, 0.008673, 0.006770, 46.000001
20178, 0.008521, 0.006669, 42.000001
20270, 0.008098, 0.006335, 42.000001
20434, 0.007300, 0.005641, 41.999997
20626, 0.006577, 0.005055, 42.000004
20706, 0.006580, 0.005049, 42.000002
20868, 0.008169, 0.006373, 43.999999
20987, 0.007259, 0.005603, 43.999999
21136, 0.007088, 0.005474, 41.999998
21220, 0.007613, 0.005898, 44.000000
21331, 0.006861, 0.005311, 40.000002
21431, 0.006089, 0.004651, 42.000001
21587, 0.006326, 0.004853, 42.000000
21679, 0.006074, 0.004646, 42.000000
21795, 0.006677, 0.005141, 42.000001
21893, 0.006047, 0.004624, 42.000009
22022, 0.006559, 0.005042, 47.999999
22107, 0.008179, 0.006372, 51.999998
22209, 0.007063, 0.005480, 48.000001
22314, 0.008145, 0.006339, 51.999995
22427, 0.007583, 0.005899, 49.999997
22576, 0.007782, 0.006044, 50.000000
22659, 0.007386, 0.005705, 50.000003
22784, 0.007982, 0.006213, 52.000006
22940, 0.007692, 0.005966, 50.000007
23061, 0.008199, 0.006400, 49.999998
23143, 0.007324, 0.005678, 50.000005
23217, 0.008204, 0.006399, 49.999998
23351, 0.007841, 0.006093, 49.999998
23508, 0.006983, 0.005405, 46.000000
23646, 0.007434, 0.005779, 41.999998
23742, 0.006786, 0.005232, 42.000002
23867, 0.007245, 0.005598, 49.999995
23946, 0.006472, 0.005022, 41.999996
24121, 0.007380, 0.005728, 48.000003
24273, 0.007790, 0.006059, 46.000002
24436, 0.007691, 0.005963, 48.000001
24652, 0.007200, 0.005579, 46.000000
24818, 0.006477, 0.004999, 43.999998
24964, 0.005757, 0.004382, 46.000011
25054, 0.006387, 0.004924, 43.999995
25222, 0.006704, 0.005173, 46.000001
25327, 0.006879, 0.005309, 46.000002
25478, 0.006806, 0.005260, 46.000003
25664, 0.007111, 0.005529, 45.999999
25750, 0.006979, 0.005393, 48.000003
25849, 0.006691, 0.005172, 46.000003
25956, 0.007733, 0.006021, 47.999998
26070, 0.007150, 0.005557, 46.000001
26227, 0.007828, 0.006086, 49.999998
26308, 0.007484, 0.005790, 50.000000
26492, 0.007045, 0.005447, 48.000001
26639, 0.007131, 0.005546, 46.000002
26805, 0.006111, 0.004701, 45.999998
26929, 0.006972, 0.005388, 47.999999
27148, 0.008013, 0.006259, 48.000002
27266, 0.007011, 0.005406, 48.000000
27361, 0.007037, 0.005440, 48.000001
27502, 0.006350, 0.004878, 47.999998
27586, 0.006824, 0.005293, 44.000000
27670, 0.006327, 0.004882, 46.000000
27786, 0.007247, 0.005601, 48.000002
27924, 0.006726, 0.005190, 47.999997
28090, 0.006427, 0.004934, 48.000005
28250, 0.006972, 0.005375, 48.000001
28301, 0.007133, 0.005518, 45.999995
28453, 0.007488, 0.005809, 47.999999
28584, 0.007461, 0.005808, 47.999997
28690, 0.006597, 0.005088, 46.000000
28786, 0.006816, 0.005255, 46.000000
28863, 0.006314, 0.004853, 46.000004
29009, 0.007064, 0.005470, 46.000003
29179, 0.006150, 0.004704, 48.000012
29341, 0.007131, 0.005543, 45.999997
29468, 0.006840, 0.005283, 45.999998
29640, 0.007292, 0.005629, 49.999998
29744, 0.007535, 0.005840, 47.999998
29863, 0.007367, 0.005708, 48.000001
29975, 0.006811, 0.005238, 47.999999
30062, 0.007742, 0.006014, 48.000002
30219, 0.007860, 0.006122, 47.999996
30371, 0.007087, 0.005478, 48.000001
30504, 0.006844, 0.005264, 48.000003
30588, 0.006836, 0.005289, 46.000005
30701, 0.006932, 0.005343, 50.000000
30890, 0.006552, 0.005027, 49.999991
31014, 0.007869, 0.006122, 49.999999
31202, 0.006844, 0.005294, 45.999997
31281, 0.007062, 0.005431, 50.000004
31423, 0.007103, 0.005488, 47.999999
31581, 0.006846, 0.005274, 49.999998
31749, 0.007277, 0.005619, 49.999994
31908, 0.006889, 0.005332, 46.000001
32072, 0.007711, 0.005999, 48.000003
32156, 0.007039, 0.005434, 48.000003
32273, 0.007045, 0.005453, 48.000005
32395, 0.006433, 0.004940, 45.999997
32549, 0.007144, 0.005516, 48.000005
32737, 0.007735, 0.006013, 50.000003
32856, 0.007884, 0.006119, 50.000007
33003, 0.007754, 0.006026, 47.999997
33053, 0.007274, 0.005619, 49.999999
33203, 0.007584, 0.005866, 49.999994
33298, 0.007468, 0.005844, 43.999996
33421, 0.007620, 0.005949, 45.999992
33539, 0.008141, 0.006355, 48.000000
33648, 0.006792, 0.005261, 43.999995
33802, 0.007639, 0.005912, 48.000002
33934, 0.007839, 0.006126, 46.000000
34150, 0.007611, 0.005946, 46.000003
34224, 0.008197, 0.006426, 46.000002
34329, 0.008220, 0.006449, 46.000001
34414, 0.007308, 0.005646, 47.999997
34532, 0.007710, 0.006011, 46.000002
34620, 0.007409, 0.005755, 46.000001
34724, 0.007979, 0.006225, 46.000001
34874, 0.007183, 0.005589, 45.999999
34951, 0.007743, 0.006038, 45.999998
35120, 0.007393, 0.005740, 45.999999
35199, 0.007594, 0.005918, 46.000001
35446, 0.007105, 0.005540, 44.000001
35571, 0.007516, 0.005826, 47.999998
35694, 0.007225, 0.005585, 48.000002
35824, 0.007912, 0.006156, 48.000001
36008, 0.007954, 0.006223, 45.999998
36154, 0.008170, 0.006408, 45.999999
36271, 0.007249, 0.005629, 46.000002
36358, 0.008341, 0.006530, 48.000000
36479, 0.007157, 0.005548, 45.999998
36613, 0.008025, 0.006264, 48.000002
36772, 0.007932, 0.006169, 50.000000
36911, 0.008752, 0.006843, 50.000001
37084, 0.007932, 0.006194, 47.999997
37246, 0.007976, 0.006224, 48.000003
37336, 0.008051, 0.006259, 47.999999
37447, 0.008264, 0.006418, 50.000001
37697, 0.007595, 0.005918, 45.999995
37813, 0.007584, 0.005920, 45.999997
37919, 0.008018, 0.006252, 48.000000
38011, 0.008280, 0.006481, 46.000002
38153, 0.007726, 0.005998, 47.999996
38326, 0.008603, 0.006744, 47.999995
38494, 0.008407, 0.006570, 48.000004
38588, 0.007734, 0.006024, 47.999999
38690, 0.009179, 0.007178, 49.999996
38831, 0.008323, 0.006467, 50.000003
38974, 0.008581, 0.006697, 49.999997
39069, 0.007461, 0.005777, 48.000000
39206, 0.007229, 0.005581, 47.999997
39364, 0.007712, 0.005998, 47.999995
39472, 0.008091, 0.006278, 50.000001
39568, 0.007881, 0.006118, 47.999999
39655, 0.008368, 0.006531, 50.000006
39851, 0.008584, 0.006731, 47.999999
39892, 0.007738, 0.006010, 47.999997
39973, 0.008320, 0.006498, 48.000000
40075, 0.009071, 0.007115, 50.000000
40213, 0.008312, 0.006476, 50.000004
40376, 0.007623, 0.005935, 48.000000
40462, 0.007711, 0.006002, 47.999999
40614, 0.007689, 0.005982, 47.999995
40783, 0.008193, 0.006378, 50.000000
40974, 0.008718, 0.006826, 48.000005
41115, 0.007504, 0.005837, 46.000000
41254, 0.007440, 0.005767, 48.000001
41331, 0.007535, 0.005832, 48.000005
41449, 0.007512, 0.005831, 48.000005
41576, 0.008552, 0.006666, 50.000000
41694, 0.007971, 0.006183, 49.999997
41838, 0.008603, 0.006702, 50.000001
42018, 0.008039, 0.006232, 50.000003
42105, 0.008439, 0.006555, 51.999999
42210, 0.006801, 0.005247, 46.000000
42352, 0.006349, 0.004929, 41.999997
42486, 0.006633, 0.005103, 47.999997
42602, 0.006924, 0.005359, 46.000001
42668, 0.007201, 0.005559, 48.000004
42795, 0.006832, 0.005267, 48.000002
42919, 0.007366, 0.005731, 48.000000
43031, 0.006725, 0.005222, 44.000004
43111, 0.007250, 0.005605, 47.999998
43224, 0.007177, 0.005541, 47.999997
43320, 0.006478, 0.005010, 44.000006
43483, 0.006719, 0.005176, 47.999998
43674, 0.008276, 0.006457, 49.999999
43793, 0.008004, 0.006255, 47.999998
43919, 0.007496, 0.005816, 47.999996
44054, 0.007218, 0.005594, 47.999997
44210, 0.007022, 0.005433, 47.999996
44367, 0.007704, 0.005991, 47.999996
44514, 0.006719, 0.005179, 48.000002
44574, 0.007205, 0.005564, 48.000000
44725, 0.007023, 0.005444, 46.000001
44798, 0.007671, 0.005979, 48.000005
44889, 0.006819, 0.005257, 48.000000
45008, 0.006835, 0.005270, 48.000000
45116, 0.007202, 0.005570, 48.000000
45219, 0.007213, 0.005566, 48.000005
45316, 0.007074, 0.005461, 47.999999
45432, 0.007776, 0.006013, 50.000002
45510, 0.007322, 0.005665, 48.000002
45655, 0.007230, 0.005592, 45.999993
45765, 0.007242, 0.005630, 45.999998
45986, 0.007215, 0.005582, 48.000001
46131, 0.006923, 0.005337, 48.000004
46232, 0.006741, 0.005212, 45.999999
46346, 0.006417, 0.004965, 44.000003
46458, 0.006613, 0.005104, 46.000003
46553, 0.007564, 0.005858, 49.999995
46752, 0.007320, 0.005675, 48.000002
46973, 0.007493, 0.005805, 48.000000
47067, 0.007400, 0.005713, 50.000000
47191, 0.007018, 0.005415, 47.999998
47419, 0.008133, 0.006335, 49.999996
47594, 0.007687, 0.005955, 50.000002
47695, 0.006727, 0.005162, 50.000008
47831, 0.007075, 0.005452, 50.000005
47965, 0.006713, 0.005220, 44.000004
48093, 0.007160, 0.005550, 47.999999
48209, 0.007818, 0.006088, 50.000000
48324, 0.006878, 0.005317, 47.999999
48452, 0.006846, 0.005299, 46.000003
48555, 0.007243, 0.005625, 46.000004
48660, 0.007514, 0.005846, 48.000004
48770, 0.007292, 0.005641, 48.000000
48871, 0.006302, 0.004855, 46.000003
48975, 0.007079, 0.005477, 46.000000
49135, 0.007006, 0.005402, 47.999997
49263, 0.006540, 0.005019, 48.000010
49358, 0.006307, 0.004870, 43.999998
49449, 0.007085, 0.005475, 47.999998
49598, 0.007164, 0.005548, 48.000003
49721, 0.007480, 0.005811, 48.000000
49868, 0.006800, 0.005248, 47.999995
50013, 0.007131, 0.005531, 48.000000
50183, 0.007373, 0.005739, 46.000001
50284, 0.007239, 0.005611, 48.000002
50399, 0.007557, 0.005865, 47.999999
50508, 0.007435, 0.005748, 49.999997
50660, 0.007171, 0.005518, 49.999998
50758, 0.008251, 0.006425, 49.999999
50827, 0.007499, 0.005817, 49.999996
50920, 0.007394, 0.005753, 48.000001
51046, 0.008069, 0.006288, 49.999994
51189, 0.008011, 0.006257, 48.000005
51355, 0.007276, 0.005656, 47.999998
51470, 0.008275, 0.006447, 50.000005
51585, 0.007828, 0.006100, 48.000005
51736, 0.008035, 0.006264, 50.000002
51867, 0.007938, 0.006164, 50.000006
52049, 0.006933, 0.005359, 48.000001
52127, 0.007316, 0.005649, 50.000001
52266, 0.007908, 0.006145, 49.999998
52475, 0.007140, 0.005576, 44.000000
52624, 0.008740, 0.006848, 50.000002
52770, 0.008431, 0.006601, 48.000000
52872, 0.008906, 0.006989, 49.999996
53001, 0.007446, 0.005790, 47.999995
53144, 0.008469, 0.006628, 48.000002
53278, 0.007591, 0.005906, 48.000003
53396, 0.008294, 0.006507, 45.999999
53485, 0.008932, 0.007022, 48.000001
53679, 0.008586, 0.006712, 49.999999
53949, 0.008443, 0.006592, 51.999994
54192, 0.007378, 0.005718, 49.999995
54355, 0.008065, 0.006287, 49.999995
54417, 0.007599, 0.005909, 49.999994
54570, 0.008031, 0.006275, 48.000000
54681, 0.008095, 0.006289, 49.999997
54767, 0.007374, 0.005738, 50.000002
55001, 0.007735, 0.006007, 50.000004
55210, 0.006978, 0.005393, 48.000000
55301, 0.008045, 0.006280, 50.000000
55438, 0.007132, 0.005525, 49.999996
55625, 0.006518, 0.005039, 46.000002
55734, 0.006991, 0.005403, 50.000003
55921, 0.008269, 0.006451, 50.000000
56079, 0.007026, 0.005452, 46.000005
56255, 0.008327, 0.006486, 51.999997
56340, 0.006987, 0.005384, 51.999996
56489, 0.007376, 0.005755, 44.000002
56563, 0.007194, 0.005581, 50.000002
56665, 0.009258, 0.007280, 49.999999
56733, 0.007378, 0.005727, 47.999995
56823, 0.007871, 0.006136, 50.000000
56945, 0.007213, 0.005621, 45.999999
57045, 0.008493, 0.006651, 50.000003
57183, 0.008990, 0.007034, 54.000000
57294, 0.008581, 0.006725, 47.999997
57415, 0.008861, 0.006922, 52.000009
57511, 0.007877, 0.006136, 49.999997
57688, 0.008273, 0.006473, 47.999997
57840, 0.007480, 0.005794, 49.999997
57995, 0.007670, 0.005942, 49.999999
58073, 0.007563, 0.005894, 47.999999
58254, 0.008672, 0.006776, 53.999998
58359, 0.008328, 0.006500, 52.000001
58532, 0.008786, 0.006876, 51.999996
58705, 0.007971, 0.006208, 50.000001
58822, 0.008525, 0.006666, 50.000002
58970, 0.008998, 0.007034, 51.999999
59072, 0.008265, 0.006457, 50.000005
59177, 0.009020, 0.007073, 51.999998
59338, 0.008976, 0.007030, 51.999997
59534, 0.009497, 0.007465, 52.000004
59628, 0.007506, 0.005799, 51.999999
59722, 0.009048, 0.007077, 51.999998
59904, 0.008453, 0.006593, 52.000002
60089, 0.008457, 0.006598, 51.999997
60237, 0.008008, 0.006223, 52.000000
60369, 0.008832, 0.006895, 54.000003
60501, 0.007755, 0.006050, 48.000002
60625, 0.007382, 0.005715, 51.999994
60785, 0.006805, 0.005271, 46.000003
60898, 0.007973, 0.006207, 50.000003
61068, 0.007360, 0.005694, 49.999996
61235, 0.008895, 0.006975, 50.000003
61308, 0.008086, 0.006290, 49.999999
61443, 0.008057, 0.006275, 52.000002
61528, 0.008187, 0.006399, 50.000001
61686, 0.007816, 0.006066, 52.000000
61810, 0.008092, 0.006296, 52.000004
61892, 0.008043, 0.006258, 52.000005
62101, 0.006776, 0.005216, 52.000004
62265, 0.007474, 0.005788, 52.000000
62354, 0.006505, 0.005034, 46.000001
62512, 0.008442, 0.006594, 52.000000
62626, 0.007523, 0.005842, 49.999996
62803, 0.008032, 0.006257, 50.000001
62938, 0.009416, 0.007391, 51.999996
63115, 0.007773, 0.006068, 47.999996
63168, 0.009042, 0.007072, 52.000000
63249, 0.008369, 0.006522, 50.000005
63331, 0.007534, 0.005846, 50.000000
63443, 0.008076, 0.006277, 52.000002
63551, 0.008508, 0.006654, 50.000000
63670, 0.008571, 0.006708, 50.000001
63843, 0.009090, 0.007110, 52.000002
63964, 0.007957, 0.006187, 50.000002
64138, 0.008536, 0.006676, 49.999997
64328, 0.008523, 0.006639, 52.000000
64550, 0.006467, 0.004982, 47.999999
64656, 0.007681, 0.005987, 48.000004
64737, 0.007577, 0.005894, 47.999998
64838, 0.006719, 0.005194, 45.999997
64925, 0.007515, 0.005829, 50.000000
65063, 0.007687, 0.005999, 47.999995
65148, 0.007876, 0.006136, 49.999997
65216, 0.009191, 0.007218, 49.999997
65369, 0.007611, 0.005939, 47.999997
65495, 0.007172, 0.005561, 48.000000
65654, 0.008903, 0.006967, 52.000004
65790, 0.007737, 0.005998, 49.999998
65942, 0.007510, 0.005836, 48.000000
66067, 0.006849, 0.005293, 48.000003
66151, 0.008628, 0.006737, 52.000004
66228, 0.008135, 0.006340, 49.999994
66324, 0.007970, 0.006203, 48.000003
66461, 0.007219, 0.005614, 47.999999
66588, 0.008341, 0.006517, 47.999999
66749, 0.006489, 0.005009, 46.000005
66870, 0.006592, 0.005084, 45.999999
67086, 0.007790, 0.006071, 48.000003
67209, 0.006564, 0.005069, 46.000010
67335, 0.006979, 0.005422, 48.000002
67470, 0.007973, 0.006185, 50.000001
67593, 0.008364, 0.006524, 48.000001
67764, 0.007665, 0.005960, 46.000000
67857, 0.007902, 0.006156, 47.999997
68005, 0.006822, 0.005257, 47.999996
68125, 0.008271, 0.006487, 46.000001
68229, 0.008073, 0.006275, 49.999999
68334, 0.007829, 0.006103, 49.999999
68399, 0.008692, 0.006788, 52.000003
68621, 0.007927, 0.006172, 47.999999
68742, 0.007444, 0.005787, 47.999996
68847, 0.008508, 0.006654, 50.000006
68926, 0.008441, 0.006574, 51.999999
69065, 0.007619, 0.005943, 45.999998
69214, 0.007078, 0.005475, 47.999998
69354, 0.007093, 0.005503, 47.999999
69477, 0.008255, 0.006436, 50.000003
69554, 0.008129, 0.006344, 50.000002
69739, 0.007463, 0.005787, 48.000002
69919, 0.008718, 0.006822, 48.000002
70093, 0.007983, 0.006216, 50.000003
70241, 0.008978, 0.007031, 52.000001
70419, 0.008494, 0.006639, 50.000002
70623, 0.007991, 0.006212, 50.000000
70743, 0.008513, 0.006628, 51.999998
70877, 0.008412, 0.006581, 50.000002
71065, 0.007873, 0.006127, 47.999999
71185, 0.007193, 0.005596, 46.000002
71373, 0.008092, 0.006326, 48.000002
71480, 0.007851, 0.006123, 48.000004
71586, 0.007483, 0.005807, 47.999999
71787, 0.007784, 0.006053, 48.000003
71952, 0.008607, 0.006713, 49.999999
72089, 0.008588, 0.006694, 49.999998
72273, 0.007559, 0.005851, 49.999999
72374, 0.006796, 0.005241, 48.000003
72483, 0.009115, 0.007118, 52.000000
72661, 0.008332, 0.006499, 51.999999
72819, 0.007889, 0.006132, 50.000006
72947, 0.007278, 0.005626, 50.000005
73088, 0.008023, 0.006228, 50.000001
73258, 0.008025, 0.006231, 50.000001
73411, 0.008627, 0.006761, 48.000000
73531, 0.008168, 0.006366, 47.999999
73618, 0.007731, 0.005990, 49.999995
73781, 0.006673, 0.005155, 48.000002
73838, 0.008684, 0.006807, 47.999999
73947, 0.006981, 0.005388, 48.000000
74108, 0.007861, 0.006118, 48.000008
74224, 0.007291, 0.005638, 49.999997
74335, 0.007966, 0.006189, 50.000002
74467, 0.007665, 0.005963, 47.999997
74612, 0.007804, 0.006059, 47.999999
74750, 0.007818, 0.006079, 48.000001
74913, 0.008079, 0.006297, 47.999997
75066, 0.006826, 0.005271, 47.999995
75176, 0.008895, 0.006980, 47.999997
75381, 0.008576, 0.006689, 49.999995
75533, 0.007357, 0.005680, 49.999995
75628, 0.007940, 0.006189, 50.000001
75783, 0.007275, 0.005645, 49.999993
75928, 0.007577, 0.005879, 49.999999
76029, 0.006916, 0.005379, 45.999998
76188, 0.008434, 0.006584, 52.000005
76321, 0.009087, 0.007121, 52.000007
76413, 0.007905, 0.006155, 51.999999
76552, 0.007640, 0.005927, 52.000001
76644, 0.008242, 0.006420, 52.000000
76749, 0.009556, 0.007510, 52.000002
76855, 0.008168, 0.006370, 50.000005
76992, 0.007565, 0.005871, 49.999999
77077, 0.008540, 0.006687, 50.000006
77185, 0.007411, 0.005750, 50.000006
77329, 0.007223, 0.005581, 48.000000
77439, 0.007595, 0.005903, 49.999996
77530, 0.007973, 0.006239, 48.000003
77575, 0.007811, 0.006082, 49.999999
77718, 0.007429, 0.005763, 47.999998
77809, 0.007523, 0.005831, 50.000005
77912, 0.007188, 0.005574, 50.000002
78080, 0.007460, 0.005802, 48.000000
78168, 0.007901, 0.006147, 50.000000
78247, 0.008312, 0.006488, 50.000005
78442, 0.007444, 0.005773, 47.999997
78518, 0.007718, 0.006019, 49.999995
78665, 0.008408, 0.006580, 49.999997
78756, 0.007215, 0.005580, 50.000006
78903, 0.007652, 0.005946, 48.000000
79023, 0.008348, 0.006532, 47.999999
79144, 0.007843, 0.006095, 49.999998
79249, 0.008166, 0.006373, 50.000004
79339, 0.008567, 0.006684, 49.999998
79449, 0.008489, 0.006630, 50.000007
79634, 0.008050, 0.006271, 50.000000
79802, 0.007523, 0.005841, 47.999998
80023, 0.008641, 0.006775, 47.999999
80129, 0.007792, 0.006058, 48.000001
80265, 0.007706, 0.005996, 48.000004
80483, 0.008928, 0.006988, 52.000001
80700, 0.008231, 0.006417, 49.999997
80849, 0.007972, 0.006209, 49.999999
80976, 0.008622, 0.006741, 50.000000
81044, 0.007870, 0.006136, 50.000003
81273, 0.007376, 0.005714, 50.000000
81463, 0.008193, 0.006380, 50.000007
81530, 0.007795, 0.006068, 50.000004
81683, 0.009608, 0.007544, 52.000002
81799, 0.008422, 0.006592, 50.000003
81923, 0.007998, 0.006211, 50.000004
82007, 0.007541, 0.005863, 48.000002
82126, 0.007668, 0.005979, 47.999996
82297, 0.008005, 0.006230, 52.000005
82471, 0.008206, 0.006401, 49.999996
82674, 0.007892, 0.006173, 45.999998
82768, 0.008287, 0.006442, 50.000002
82883, 0.007851, 0.006107, 50.000003
83047, 0.008500, 0.006638, 50.000004
83150, 0.006667, 0.005126, 49.999997
83213, 0.007840, 0.006093, 48.000002
83365, 0.008972, 0.007015, 51.999999
83459, 0.008138, 0.006346, 50.000003
83626, 0.007408, 0.005741, 48.000008
83733, 0.009053, 0.007102, 49.999999
83855, 0.007552, 0.005856, 50.000000
83996, 0.008945, 0.006999, 51.999997
84068, 0.008625, 0.006743, 50.000001
84229, 0.008055, 0.006292, 47.999998
84324, 0.007623, 0.005923, 48.000003
84448, 0.007889, 0.006132, 49.999998
84574, 0.007693, 0.005983, 47.999996
84730, 0.008756, 0.006867, 48.000002
84829, 0.008520, 0.006658, 50.000001
84885, 0.008319, 0.006479, 50.000002
85061, 0.008504, 0.006626, 52.000003
85145, 0.007863, 0.006121, 50.000004
85258, 0.007864, 0.006118, 50.000002
85497, 0.007689, 0.005965, 49.999999
85564, 0.007781, 0.006037, 49.999998
85731, 0.007337, 0.005687, 47.999996
85881, 0.008676, 0.006791, 49.999999
86015, 0.008775, 0.006886, 47.999999
86114, 0.007987, 0.006208, 50.000003
86191, 0.008996, 0.007044, 51.999999
86312, 0.008226, 0.006416, 52.000003
86425, 0.008982, 0.007021, 51.999998
86514, 0.007569, 0.005889, 48.000000
86648, 0.007338, 0.005667, 50.000003
86744, 0.008520, 0.006656, 49.999998
86961, 0.007456, 0.005778, 49.999999
87076, 0.007541, 0.005897, 46.000002
87203, 0.008310, 0.006483, 52.000002
87292, 0.007511, 0.005833, 49.999998
87377, 0.007929, 0.006170, 49.999999
87466, 0.007958, 0.006225, 47.999999
87724, 0.007995, 0.006216, 51.999995
87878, 0.007896, 0.006138, 49.999998
88002, 0.008417, 0.006577, 50.000002
88166, 0.008028, 0.006239, 52.000000
88255, 0.007385, 0.005738, 48.000008
88369, 0.008611, 0.006748, 50.000003
88516, 0.007660, 0.005958, 49.999998
88626, 0.008219, 0.006408, 50.000002
88727, 0.007405, 0.005752, 48.000004
88826, 0.008561, 0.006685, 52.000003
89022, 0.007906, 0.006147, 52.000001
89182, 0.009057, 0.007094, 52.000001
89295, 0.007313, 0.005674, 49.999996
89422, 0.008538, 0.006678, 50.000001
89591, 0.008672, 0.006807, 47.999998
89740, 0.008797, 0.006873, 51.999999
89956, 0.007632, 0.005923, 50.000001
90053, 0.007463, 0.005796, 48.000006
90192, 0.007841, 0.006125, 48.000003
90284, 0.007754, 0.006038, 48.000003
90411, 0.007726, 0.005997, 52.000000
90492, 0.008045, 0.006273, 50.000003
90625, 0.007771, 0.006059, 48.000002
90778, 0.008461, 0.006610, 50.000001
90960, 0.008505, 0.006648, 49.999997
91075, 0.008088, 0.006304, 49.999998
91246, 0.007660, 0.005936, 50.000002
91410, 0.008287, 0.006457, 50.000001
91565, 0.008181, 0.006388, 48.000003
91680, 0.007747, 0.006032, 47.999998
91816, 0.008479, 0.006626, 50.000003
91913, 0.009572, 0.007517, 52.000000
92066, 0.007894, 0.006126, 49.999999
92296, 0.008564, 0.006690, 50.000004
92414, 0.007960, 0.006196, 50.000001
92540, 0.008367, 0.006515, 52.000005
92612, 0.007763, 0.006012, 49.999999
92756, 0.007964, 0.006189, 49.999998
92878, 0.007792, 0.006073, 47.999999
93017, 0.008538, 0.006676, 50.000003
93141, 0.007942, 0.006181, 49.999999
93255, 0.007440, 0.005750, 52.000004
93373, 0.007962, 0.006192, 50.000002
93490, 0.006450, 0.004936, 50.000001
93604, 0.008550, 0.006692, 48.000001
93718, 0.008624, 0.006737, 50.000005
93848, 0.009441, 0.007402, 53.999999
93935, 0.007938, 0.006151, 51.999999
94077, 0.007467, 0.005779, 49.999992
94207, 0.008187, 0.006386, 51.999996
94341, 0.007768, 0.006060, 47.999999
94480, 0.007092, 0.005485, 47.999999
94608, 0.009437, 0.007415, 52.000000
94763, 0.007709, 0.006007, 47.999997
94858, 0.008297, 0.006456, 52.000002
94950, 0.007891, 0.006133, 50.000000
95053, 0.007912, 0.006143, 50.000007
95148, 0.008076, 0.006261, 50.000004
95259, 0.008311, 0.006466, 49.999999
95358, 0.008546, 0.006662, 50.000000
95497, 0.009081, 0.007107, 51.999999
95596, 0.007818, 0.006074, 50.000001
95740, 0.007943, 0.006179, 48.000001
95886, 0.008471, 0.006607, 52.000006
96050, 0.008045, 0.006244, 52.000003
96285, 0.008231, 0.006397, 52.000005
96468, 0.007895, 0.006125, 52.000001
96625, 0.007501, 0.005833, 47.999999
96811, 0.007330, 0.005666, 49.999999
96975, 0.007603, 0.005891, 50.000003
97091, 0.007369, 0.005727, 48.000006
97235, 0.008019, 0.006229, 50.000002
97422, 0.008153, 0.006342, 50.000001
97621, 0.008736, 0.006858, 47.999999
97742, 0.008518, 0.006681, 48.000001
97926, 0.008821, 0.006918, 50.000001
98047, 0.006968, 0.005385, 48.000007
98221, 0.007365, 0.005701, 52.000000
98323, 0.007998, 0.006234, 50.000002
98461, 0.008380, 0.006541, 52.000000
98560, 0.007594, 0.005889, 50.000001
98721, 0.007168, 0.005552, 48.000003
98840, 0.008657, 0.006756, 51.999997
98906, 0.007258, 0.005584, 51.999998
98994, 0.007343, 0.005674, 51.999999
99125, 0.008054, 0.006259, 52.000007
99232, 0.007052, 0.005437, 51.999997
99403, 0.007414, 0.005738, 50.000003
99542, 0.008156, 0.006382, 47.999997
99657, 0.008062, 0.006270, 50.000004
99818, 0.008073, 0.006300, 50.000007
99897, 0.008263, 0.006458, 50.000002
99980, 0.007810, 0.006081, 51.999999
100113, 0.008186, 0.006371, 53.999996
100251, 0.008432, 0.006587, 52.000009
100403, 0.007668, 0.005947, 52.000000
100554, 0.007996, 0.006215, 51.999995
100743, 0.007198, 0.005561, 54.000011
100861, 0.008133, 0.006328, 51.999997
101062, 0.007927, 0.006177, 50.000003
101228, 0.008467, 0.006600, 53.999996
101356, 0.007447, 0.005761, 54.000004
101476, 0.008853, 0.006899, 53.999998
101572, 0.008988, 0.007029, 53.999999
101728, 0.008690, 0.006781, 54.000001
101843, 0.008935, 0.006986, 53.999995
101946, 0.008866, 0.006936, 51.999996
102012, 0.007411, 0.005744, 49.999996
102224, 0.007241, 0.005595, 51.999998
102358, 0.008125, 0.006333, 49.999998
102539, 0.007666, 0.005933, 53.999997
102647, 0.008589, 0.006693, 55.999996
102786, 0.007780, 0.006039, 52.000002
102958, 0.007095, 0.005482, 49.999999
103073, 0.010026, 0.007894, 53.999995
103188, 0.008438, 0.006603, 50.000006
103259, 0.008225, 0.006419, 50.000001
103393, 0.007888, 0.006147, 50.000003
103512, 0.008480, 0.006631, 49.999998
103723, 0.007247, 0.005626, 50.000007
103927, 0.008906, 0.006978, 51.999998
104133, 0.008562, 0.006671, 51.999998
104260, 0.007757, 0.006030, 50.000002
104382, 0.007755, 0.006012, 51.999998
104536, 0.008302, 0.006486, 50.000001
104673, 0.008923, 0.006986, 51.999995
104784, 0.008463, 0.006598, 52.000000
104910, 0.008558, 0.006705, 49.999999
105055, 0.009025, 0.007071, 51.999997
105135, 0.007417, 0.005775, 46.000004
105265, 0.008069, 0.006275, 51.999996
105376, 0.008272, 0.006449, 51.999994
105459, 0.008324, 0.006496, 49.999998
105587, 0.006862, 0.005306, 48.000005
105652, 0.008054, 0.006269, 49.999996
105729, 0.007431, 0.005772, 47.999999
105936, 0.007332, 0.005703, 47.999999
106059, 0.008383, 0.006559, 50.000001
106196, 0.007958, 0.006203, 47.999998
106405, 0.008862, 0.006945, 52.000001
106609, 0.007395, 0.005712, 50.000008
106774, 0.008550, 0.006686, 52.000002
106872, 0.007167, 0.005555, 47.999998
106951, 0.006917, 0.005330, 50.000000
107071, 0.008178, 0.006373, 50.000006
107260, 0.007493, 0.005817, 50.000002
107344, 0.008470, 0.006617, 49.999999
107523, 0.007762, 0.006052, 47.999999
107619, 0.008404, 0.006550, 52.000002
107859, 0.007286, 0.005632, 50.000001
107957, 0.007821, 0.006099, 50.000001
108120, 0.008158, 0.006357, 49.999998
108227, 0.008885, 0.006961, 51.999997
108401, 0.007145, 0.005534, 48.000004
108518, 0.008345, 0.006500, 52.000000
108704, 0.008523, 0.006666, 50.000002
108851, 0.007902, 0.006148, 49.999998
108928, 0.007865, 0.006105, 50.000001
109192, 0.007163, 0.005531, 47.999997
109280, 0.007772, 0.006032, 50.000002
109481, 0.007552, 0.005850, 49.999996
109610, 0.007839, 0.006108, 49.999999
109799, 0.007924, 0.006160, 51.999996
109987, 0.007782, 0.006037, 49.999998
110175, 0.007428, 0.005777, 47.999999
110317, 0.008835, 0.006918, 51.999999
110405, 0.007196, 0.005597, 48.000003
110506, 0.008387, 0.006564, 50.000002
110645, 0.008178, 0.006378, 49.999998
110785, 0.007016, 0.005403, 50.000006
110893, 0.007643, 0.005930, 49.999999
111095, 0.008145, 0.006343, 49.999998
111274, 0.007990, 0.006216, 52.000004
111390, 0.008510, 0.006657, 50.000001
111480, 0.007423, 0.005736, 49.999999
111663, 0.007625, 0.005907, 50.000002
111784, 0.008317, 0.006475, 52.000000
111915, 0.007084, 0.005479, 49.999997
112048, 0.008201, 0.006390, 49.999997
112166, 0.008003, 0.006231, 52.000001
112263, 0.008018, 0.006233, 52.000001
112363, 0.007647, 0.005929, 50.000003
112463, 0.007601, 0.005890, 49.999996
112655, 0.007758, 0.006011, 51.999995
112771, 0.008360, 0.006524, 49.999997
112856, 0.007904, 0.006143, 52.000009
112955, 0.007944, 0.006189, 51.999997
113087, 0.009533, 0.007490, 52.000002
113220, 0.008824, 0.006910, 52.000003
113376, 0.008773, 0.006851, 53.999998
113542, 0.009433, 0.007410, 52.000003
113677, 0.008294, 0.006460, 52.000003
113876, 0.008853, 0.006932, 50.000000
113988, 0.008149, 0.006360, 49.999999
114095, 0.007777, 0.006028, 52.000006
114174, 0.007611, 0.005908, 49.999995
114316, 0.008855, 0.006936, 52.000002
114397, 0.008146, 0.006354, 50.000006
114569, 0.008125, 0.006343, 48.000002
114659, 0.008817, 0.006897, 51.999998
114789, 0.007827, 0.006080, 50.000001
114981, 0.008031, 0.006241, 50.000002
115052, 0.008072, 0.006269, 52.000001
115213, 0.008141, 0.006319, 52.000002
115355, 0.007588, 0.005856, 54.000003
115508, 0.008234, 0.006389, 54.000002
115580, 0.008172, 0.006356, 53.999998
115706, 0.008710, 0.006798, 53.999992
115812, 0.007757, 0.006004, 51.999999
115890, 0.008099, 0.006285, 52.000001
116026, 0.007933, 0.006170, 49.999999
116145, 0.008845, 0.006901, 53.999996
116341, 0.008359, 0.006509, 51.999995
116506, 0.008875, 0.006914, 54.000001
116732, 0.007601, 0.005894, 49.999998
116906, 0.008763, 0.006869, 50.000000
117020, 0.007183, 0.005568, 47.999996
117228, 0.008248, 0.006423, 52.000000
117401, 0.007400, 0.005715, 52.000005
117645, 0.007879, 0.006113, 54.000009
117738, 0.008094, 0.006308, 49.999994
117924, 0.007536, 0.005832, 52.000000
118059, 0.010227, 0.008047, 56.000002
118138, 0.008435, 0.006564, 54.000000
118257, 0.008408, 0.006545, 54.000007
118357, 0.007840, 0.006082, 52.000003
118469, 0.009040, 0.007071, 56.000000
118553, 0.008167, 0.006351, 54.000007
118668, 0.008982, 0.007016, 53.999998
118805, 0.008266, 0.006457, 50.000003
118935, 0.008118, 0.006313, 51.999999
119068, 0.008514, 0.006630, 53.999995
119182, 0.007720, 0.005991, 51.999998
119356, 0.008236, 0.006423, 52.000000
119474, 0.008913, 0.006974, 51.999999
119628, 0.008277, 0.006439, 51.999995
119728, 0.008867, 0.006933, 52.000001
119950, 0.008886, 0.006957, 52.000003
120094, 0.008117, 0.006320, 49.999996
120193, 0.008482, 0.006623, 52.000002
120287, 0.008226, 0.006399, 50.000006
120430, 0.007321, 0.005654, 50.000014
120576, 0.008177, 0.006384, 49.999998
120753, 0.009106, 0.007136, 51.999999
120868, 0.008798, 0.006887, 52.000003
120973, 0.008551, 0.006668, 51.999999
121139, 0.008708, 0.006796, 54.000002
121308, 0.008598, 0.006707, 51.999996
121455, 0.007959, 0.006179, 52.000004
121706, 0.007412, 0.005727, 52.000006
121889, 0.007775, 0.006029, 54.000006
121974, 0.008503, 0.006619, 52.000006
122092, 0.008160, 0.006338, 52.000004
122207, 0.009201, 0.007211, 53.999998
122346, 0.008541, 0.006666, 53.999997
122514, 0.008656, 0.006760, 54.000005
122713, 0.007577, 0.005868, 52.000001
122755, 0.008289, 0.006468, 50.000007
122922, 0.007816, 0.006072, 51.999999
123136, 0.008938, 0.006985, 55.999995
123274, 0.006652, 0.005185, 41.999998
123391, 0.006414, 0.004924, 45.999996
123514, 0.006253, 0.004787, 43.999996
123610, 0.007053, 0.005446, 46.000001
123770, 0.006644, 0.005094, 47.999998
123896, 0.007313, 0.005653, 46.000000
124001, 0.007171, 0.005555, 45.999997
124106, 0.006459, 0.004925, 48.000005
124314, 0.007284, 0.005634, 48.000003
124437, 0.008554, 0.006686, 49.999999
124699, 0.007403, 0.005727, 49.999997
124795, 0.007088, 0.005478, 50.000001
124933, 0.007520, 0.005835, 47.999998
124998, 0.007061, 0.005452, 49.999996
125106, 0.006592, 0.005057, 47.999999
125301, 0.007348, 0.005692, 45.999996
125424, 0.007060, 0.005454, 48.000001
125517, 0.007216, 0.005572, 47.999997
125730, 0.007311, 0.005654, 47.999997
125859, 0.007327, 0.005679, 46.000002
125974, 0.007414, 0.005751, 48.000000
126102, 0.007180, 0.005568, 45.999999
126239, 0.006809, 0.005251, 45.999998
126331, 0.008448, 0.006600, 49.999998
126426, 0.008046, 0.006264, 50.000002
126616, 0.007512, 0.005816, 49.999999
126736, 0.008462, 0.006597, 49.999999
126853, 0.007670, 0.005932, 50.000005
126991, 0.007161, 0.005529, 50.000006
127123, 0.008189, 0.006367, 50.000003
127276, 0.007115, 0.005492, 48.000001
127375, 0.007676, 0.005963, 47.999999
127450, 0.006652, 0.005126, 45.999998
127591, 0.007535, 0.005831, 49.999998
127814, 0.006356, 0.004862, 47.999994
128021, 0.007250, 0.005614, 47.999999
128222, 0.007004, 0.005408, 47.999999
128332, 0.007457, 0.005780, 49.999999
128474, 0.007475, 0.005775, 50.000006
128629, 0.006290, 0.004803, 48.000006
128748, 0.006583, 0.005044, 47.999998
128873, 0.005903, 0.004541, 42.000003
129019, 0.006594, 0.005095, 44.000000
129209, 0.006867, 0.005322, 46.000000
129323, 0.006440, 0.004952, 45.999997
129433, 0.006394, 0.004914, 48.000006
129628, 0.007433, 0.005773, 49.999999
129699, 0.006341, 0.004868, 48.000001
129884, 0.007584, 0.005895, 48.000000
130006, 0.006082, 0.004648, 46.000001
130167, 0.006337, 0.004866, 47.999998
130342, 0.006657, 0.005127, 47.999995
130482, 0.007080, 0.005501, 43.999994
130631, 0.006495, 0.004998, 45.999999
130798, 0.005606, 0.004249, 46.000003
130946, 0.007049, 0.005445, 47.999998
131085, 0.006713, 0.005166, 47.999997
131242, 0.006124, 0.004677, 46.000000
131357, 0.006411, 0.004932, 48.000000
131563, 0.006454, 0.004951, 47.999998
131765, 0.006337, 0.004855, 47.999998
131980, 0.006168, 0.004720, 47.999998
132090, 0.006532, 0.005022, 47.999997
132257, 0.005989, 0.004596, 44.000002
132349, 0.007798, 0.006073, 48.000001
132469, 0.006049, 0.004624, 48.000013
132597, 0.006682, 0.005160, 47.999997
132675, 0.006203, 0.004755, 48.000005
132810, 0.006211, 0.004760, 48.000009
132976, 0.006870, 0.005292, 48.000006
133067, 0.007454, 0.005787, 48.000004
133265, 0.006681, 0.005132, 48.000008
133452, 0.005429, 0.004099, 48.000015
133621, 0.005426, 0.004096, 55.999999
133796, 0.007798, 0.006048, 56.000002


==> figs/charge_variance_kpts_40.csv <==
atom_id,total_std_variation,total_abs_variation,electron_count
1, 0.011059, 0.008728, 7.999998
161, 0.007646, 0.005882, 30.000005
249, 0.006360, 0.004875, 34.000008
334, 0.006094, 0.004688, 30.000003
443, 0.007602, 0.005902, 31.999996
514, 0.006425, 0.004974, 29.999999
633, 0.007134, 0.005518, 33.999999
748, 0.006761, 0.005176, 32.000003
850, 0.006980, 0.005393, 38.000003
1002, 0.007042, 0.005428, 37.999999
1111, 0.006843, 0.005270, 40.000004
1324, 0.008093, 0.006321, 37.999997
1458, 0.006829, 0.005260, 40.000004
1596, 0.006684, 0.005165, 38.000002
1710, 0.007152, 0.005539, 37.999997
1802, 0.008035, 0.006264, 40.000001
1985, 0.008224, 0.006400, 40.000002
2162, 0.007128, 0.005475, 39.999997
2385, 0.007109, 0.005499, 40.000000
2495, 0.006484, 0.005019, 33.999997
2598, 0.007172, 0.005561, 37.999996
2698, 0.008241, 0.006410, 39.999993
2795, 0.008934, 0.006989, 41.999998
2923, 0.008134, 0.006310, 40.000001
3172, 0.007919, 0.006161, 37.999999
3249, 0.008230, 0.006423, 37.999999
3398, 0.007601, 0.005898, 38.000001
3526, 0.008513, 0.006681, 37.999999
3608, 0.008299, 0.006476, 38.000001
3735, 0.007572, 0.005857, 38.000000
3803, 0.006560, 0.005013, 37.999996
3911, 0.006610, 0.005096, 36.000005
4074, 0.007477, 0.005802, 44.000001
4237, 0.006097, 0.004654, 41.999998
4374, 0.006580, 0.005062, 42.000000
4562, 0.006519, 0.004988, 44.000002
4696, 0.006335, 0.004881, 39.999999
4818, 0.007842, 0.006084, 44.000002
4950, 0.006580, 0.005063, 42.000000
5063, 0.007879, 0.006128, 44.000000
5217, 0.006655, 0.005122, 42.000006
5344, 0.006790, 0.005267, 37.999999
5543, 0.007520, 0.005823, 44.000000
5760, 0.007532, 0.005856, 42.000000
5946, 0.008982, 0.007031, 45.999999
6091, 0.008621, 0.006717, 47.999996
6288, 0.008505, 0.006631, 46.000002
6401, 0.008251, 0.006403, 48.000002
6500, 0.009127, 0.007151, 47.999996
6616, 0.009318, 0.007295, 48.000008
6743, 0.007892, 0.006118, 45.999995
6868, 0.008087, 0.006260, 47.999995
6968, 0.008894, 0.006946, 46.000002
7160, 0.008450, 0.006594, 46.000001
7296, 0.007543, 0.005852, 44.000002
7492, 0.009193, 0.007190, 47.999999
7625, 0.007144, 0.005531, 44.000002
7774, 0.008009, 0.006225, 46.000001
7896, 0.007740, 0.006004, 44.000000
8037, 0.008771, 0.006852, 45.999996
8135, 0.007180, 0.005548, 44.000001
8239, 0.009161, 0.007163, 48.000005
8320, 0.008137, 0.006320, 48.000003
8522, 0.008813, 0.006921, 44.000002
8678, 0.008694, 0.006787, 45.999999
8765, 0.007394, 0.005729, 43.999999
8865, 0.007773, 0.006045, 44.000003
8987, 0.006795, 0.005255, 41.999996
9185, 0.007887, 0.006138, 43.999999
9377, 0.009377, 0.007366, 45.999999
9494, 0.007608, 0.005912, 44.000000
9569, 0.007025, 0.005459, 39.999997
9638, 0.008948, 0.007028, 43.999997
9727, 0.007744, 0.006003, 44.000001
9841, 0.008450, 0.006590, 48.000003
10039, 0.007987, 0.006230, 42.000000
10158, 0.007579, 0.005893, 44.000001
10317, 0.007723, 0.005998, 46.000008
10472, 0.006991, 0.005397, 44.000002
10614, 0.008197, 0.006372, 48.000001
10790, 0.006903, 0.005306, 43.999999
10898, 0.007913, 0.006154, 44.000002
11045, 0.008076, 0.006272, 45.999998
11204, 0.007289, 0.005632, 43.999999
11385, 0.007651, 0.005929, 44.000004
11607, 0.006949, 0.005350, 46.000001
11740, 0.007072, 0.005473, 44.000001
11857, 0.008401, 0.006539, 46.000004
12046, 0.007014, 0.005436, 41.999997
12218, 0.006773, 0.005218, 44.000007
12384, 0.007582, 0.005849, 45.999998
12564, 0.008722, 0.006782, 47.999993
12723, 0.007530, 0.005843, 44.000001
12931, 0.007401, 0.005718, 46.000006
13081, 0.008405, 0.006554, 44.000000
13158, 0.006832, 0.005269, 41.999999
13304, 0.008459, 0.006624, 42.000003
13387, 0.007792, 0.006024, 46.000002
13539, 0.008325, 0.006505, 43.999998
13767, 0.008431, 0.006583, 44.000002
13908, 0.007985, 0.006212, 46.000000
14033, 0.007349, 0.005675, 45.999997
14159, 0.008312, 0.006478, 44.000001
14269, 0.007997, 0.006203, 44.000001
14457, 0.008053, 0.006282, 43.999997
14619, 0.007560, 0.005864, 43.999999
14788, 0.010020, 0.007874, 50.000006
14898, 0.008262, 0.006447, 42.000002
15069, 0.008400, 0.006556, 45.999998
15177, 0.008080, 0.006307, 44.000006
15276, 0.007322, 0.005698, 40.000001
15433, 0.008876, 0.006923, 48.000005
15591, 0.008250, 0.006438, 44.000000
15695, 0.007822, 0.006052, 45.999998
15804, 0.008352, 0.006507, 45.999999
15937, 0.007210, 0.005571, 44.000001
16117, 0.007497, 0.005812, 41.999999
16282, 0.007499, 0.005828, 42.000007
16453, 0.007813, 0.006075, 44.000004
16633, 0.007482, 0.005784, 44.000001
16781, 0.006509, 0.005013, 42.000003
16868, 0.007843, 0.006090, 43.999999
17054, 0.008494, 0.006640, 45.999997
17186, 0.007384, 0.005736, 43.999998
17235, 0.007358, 0.005712, 42.000002
17323, 0.007357, 0.005715, 44.000002
17400, 0.008203, 0.006402, 43.999997
17555, 0.007935, 0.006171, 44.000002
17677, 0.008659, 0.006773, 46.000002
17788, 0.008012, 0.006224, 46.000003
17882, 0.007974, 0.006185, 43.999994
17993, 0.007472, 0.005798, 42.000000
18165, 0.008315, 0.006480, 46.000000
18301, 0.007457, 0.005747, 46.000004
18381, 0.008311, 0.006475, 44.000001
18466, 0.007217, 0.005580, 43.999997
18565, 0.007190, 0.005543, 43.999995
18713, 0.007842, 0.006099, 43.999997
18852, 0.007364, 0.005706, 42.000002
18964, 0.007818, 0.006083, 43.999998
19133, 0.007345, 0.005712, 42.000001
19406, 0.008056, 0.006290, 43.999997
19575, 0.007292, 0.005656, 42.000000
19643, 0.007972, 0.006233, 41.999999
19824, 0.007594, 0.005886, 44.000006
19978, 0.007633, 0.005914, 45.999998
20075, 0.008655, 0.006753, 46.000001
20178, 0.008439, 0.006595, 42.000001
20270, 0.007985, 0.006226, 42.000001
20434, 0.007277, 0.005617, 41.999997
20626, 0.006529, 0.005006, 42.000004
20706, 0.006550, 0.005017, 42.000002
20868, 0.008103, 0.006311, 43.999999
20987, 0.007234, 0.005578, 43.999999
21136, 0.007056, 0.005441, 41.999998
21220, 0.007601, 0.005886, 44.000000
21331, 0.006830, 0.005280, 40.000002
21431, 0.006074, 0.004635, 42.000001
21587, 0.006285, 0.004813, 42.000000
21679, 0.005999, 0.004575, 42.000000
21795, 0.006662, 0.005125, 42.000001
21893, 0.006006, 0.004584, 42.000009
22022, 0.006530, 0.005011, 47.999999
22107, 0.008148, 0.006341, 51.999998
22209, 0.007031, 0.005449, 48.000001
22314, 0.008054, 0.006255, 51.999995
22427, 0.007521, 0.005839, 49.999997
22576, 0.007697, 0.005964, 50.000000
22659, 0.007341, 0.005662, 50.000003
22784, 0.007973, 0.006202, 52.000006
22940, 0.007676, 0.005950, 50.000007
23061, 0.008183, 0.006383, 49.999998
23143, 0.007295, 0.005649, 50.000005
23217, 0.008173, 0.006369, 49.999998
23351, 0.007837, 0.006089, 49.999998
23508, 0.006958, 0.005379, 46.000000
23646, 0.007407, 0.005753, 41.999998
23742, 0.006764, 0.005208, 42.000002
23867, 0.007216, 0.005568, 49.999995
23946, 0.006427, 0.004976, 41.999996
24121, 0.007309, 0.005659, 48.000003
24273, 0.007768, 0.006037, 46.000002
24436, 0.007670, 0.005943, 48.000001
24652, 0.007184, 0.005562, 46.000000
24818, 0.006465, 0.004987, 43.999998
24964, 0.005693, 0.004320, 46.000011
25054, 0.006347, 0.004884, 43.999995
25222, 0.006691, 0.005159, 46.000001
25327, 0.006864, 0.005294, 46.000002
25478, 0.006791, 0.005243, 46.000003
25664, 0.007059, 0.005479, 45.999999
25750, 0.006967, 0.005379, 48.000003
25849, 0.006660, 0.005138, 46.000003
25956, 0.007677, 0.005966, 47.999998
26070, 0.007128, 0.005535, 46.000001
26227, 0.007813, 0.006070, 49.999998
26308, 0.007479, 0.005784, 50.000000
26492, 0.007030, 0.005432, 48.000001
26639, 0.007108, 0.005523, 46.000002
26805, 0.006105, 0.004694, 45.999998
26929, 0.006959, 0.005374, 47.999999
27148, 0.007905, 0.006157, 48.000002
27266, 0.007005, 0.005399, 48.000000
27361, 0.007019, 0.005422, 48.000001
27502, 0.006324, 0.004849, 47.999998
27586, 0.006801, 0.005266, 44.000000
27670, 0.006293, 0.004845, 46.000000
27786, 0.007239, 0.005592, 48.000002
27924, 0.006714, 0.005177, 47.999997
28090, 0.006412, 0.004917, 48.000005
28250, 0.006950, 0.005354, 48.000001
28301, 0.007104, 0.005491, 45.999995
28453, 0.007469, 0.005791, 47.999999
28584, 0.007404, 0.005755, 47.999997
28690, 0.006572, 0.005062, 46.000000
28786, 0.006807, 0.005245, 46.000000
28863, 0.006298, 0.004836, 46.000004
29009, 0.007051, 0.005454, 46.000003
29179, 0.006139, 0.004692, 48.000012
29341, 0.007122, 0.005533, 45.999997
29468, 0.006814, 0.005256, 45.999998
29640, 0.007282, 0.005619, 49.999998
29744, 0.007519, 0.005823, 47.999998
29863, 0.007349, 0.005690, 48.000001
29975, 0.006796, 0.005224, 47.999999
30062, 0.007689, 0.005964, 48.000002
30219, 0.007842, 0.006103, 47.999996
30371, 0.007078, 0.005467, 48.000001
30504, 0.006830, 0.005250, 48.000003
30588, 0.006833, 0.005285, 46.000005
30701, 0.006899, 0.005311, 50.000000
30890, 0.006539, 0.005015, 49.999991
31014, 0.007804, 0.006062, 49.999999
31202, 0.006833, 0.005282, 45.999997
31281, 0.007044, 0.005415, 50.000004
31423, 0.007097, 0.005481, 47.999999
31581, 0.006838, 0.005265, 49.999998
31749, 0.007266, 0.005607, 49.999994
31908, 0.006853, 0.005300, 46.000001
32072, 0.007700, 0.005988, 48.000003
32156, 0.007033, 0.005428, 48.000003
32273, 0.006979, 0.005394, 48.000005
32395, 0.006422, 0.004928, 45.999997
32549, 0.007114, 0.005488, 48.000005
32737, 0.007694, 0.005974, 50.000003
32856, 0.007874, 0.006109, 50.000007
33003, 0.007730, 0.006003, 47.999997
33053, 0.007199, 0.005549, 49.999999
33203, 0.007577, 0.005859, 49.999994
33298, 0.007374, 0.005757, 43.999996
33421, 0.007612, 0.005941, 45.999992
33539, 0.008115, 0.006329, 48.000000
33648, 0.006742, 0.005214, 43.999995
33802, 0.007612, 0.005887, 48.000002
33934, 0.007816, 0.006104, 46.000000
34150, 0.007518, 0.005857, 46.000003
34224, 0.008148, 0.006381, 46.000002
34329, 0.008169, 0.006401, 46.000001
34414, 0.007283, 0.005622, 47.999997
34532, 0.007620, 0.005929, 46.000002
34620, 0.007357, 0.005708, 46.000001
34724, 0.007937, 0.006186, 46.000001
34874, 0.007171, 0.005576, 45.999999
34951, 0.007638, 0.005941, 45.999998
35120, 0.007376, 0.005723, 45.999999
35199, 0.007575, 0.005898, 46.000001
35446, 0.007082, 0.005517, 44.000001
35571, 0.007490, 0.005800, 47.999998
35694, 0.007202, 0.005563, 48.000002
35824, 0.007864, 0.006110, 48.000001
36008, 0.007944, 0.006213, 45.999998
36154, 0.008138, 0.006377, 45.999999
36271, 0.007211, 0.005594, 46.000002
36358, 0.008292, 0.006485, 48.000000
36479, 0.007131, 0.005522, 45.999998
36613, 0.008003, 0.006243, 48.000002
36772, 0.007881, 0.006121, 50.000000
36911, 0.008738, 0.006830, 50.000001
37084, 0.007904, 0.006166, 47.999997
37246, 0.007954, 0.006201, 48.000003
37336, 0.008013, 0.006222, 47.999999
37447, 0.008239, 0.006394, 50.000001
37697, 0.007473, 0.005811, 45.999995
37813, 0.007503, 0.005844, 45.999997
37919, 0.007990, 0.006226, 48.000000
38011, 0.008186, 0.006393, 46.000002
38153, 0.007699, 0.005972, 47.999996
38326, 0.008560, 0.006703, 47.999995
38494, 0.008356, 0.006522, 48.000004
38588, 0.007673, 0.005966, 47.999999
38690, 0.009127, 0.007129, 49.999996
38831, 0.008283, 0.006427, 50.000003
38974, 0.008548, 0.006664, 49.999997
39069, 0.007450, 0.005765, 48.000000
39206, 0.007161, 0.005515, 47.999997
39364, 0.007651, 0.005938, 47.999995
39472, 0.008048, 0.006237, 50.000001
39568, 0.007800, 0.006045, 47.999999
39655, 0.008354, 0.006517, 50.000006
39851, 0.008535, 0.006684, 47.999999
39892, 0.007692, 0.005967, 47.999997
39973, 0.008289, 0.006467, 48.000000
40075, 0.009040, 0.007085, 50.000000
40213, 0.008269, 0.006435, 50.000004
40376, 0.007598, 0.005910, 48.000000
40462, 0.007688, 0.005979, 47.999999
40614, 0.007647, 0.005942, 47.999995
40783, 0.008174, 0.006358, 50.000000
40974, 0.008667, 0.006779, 48.000005
41115, 0.007472, 0.005806, 46.000000
41254, 0.007391, 0.005720, 48.000001
41331, 0.007490, 0.005787, 48.000005
41449, 0.007442, 0.005764, 48.000005
41576, 0.008509, 0.006626, 50.000000
41694, 0.007946, 0.006158, 49.999997
41838, 0.008532, 0.006636, 50.000001
42018, 0.007976, 0.006175, 50.000003
42105, 0.008399, 0.006518, 51.999999
42210, 0.006785, 0.005231, 46.000000
42352, 0.006345, 0.004925, 41.999997
42486, 0.006613, 0.005084, 47.999997
42602, 0.006895, 0.005331, 46.000001
42668, 0.007123, 0.005484, 48.000004
42795, 0.006769, 0.005205, 48.000002
42919, 0.007270, 0.005642, 48.000000
43031, 0.006696, 0.005193, 44.000004
43111, 0.007174, 0.005532, 47.999998
43224, 0.007107, 0.005478, 47.999997
43320, 0.006443, 0.004978, 44.000006
43483, 0.006700, 0.005156, 47.999998
43674, 0.008193, 0.006381, 49.999999
43793, 0.007967, 0.006218, 47.999998
43919, 0.007444, 0.005767, 47.999996
44054, 0.007147, 0.005526, 47.999997
44210, 0.006984, 0.005397, 47.999996
44367, 0.007648, 0.005937, 47.999996
44514, 0.006616, 0.005088, 48.000002
44574, 0.007167, 0.005527, 48.000000
44725, 0.007002, 0.005424, 46.000001
44798, 0.007633, 0.005942, 48.000005
44889, 0.006772, 0.005213, 48.000001
45008, 0.006813, 0.005247, 48.000000
45116, 0.007173, 0.005542, 48.000000
45219, 0.007181, 0.005534, 48.000005
45316, 0.007036, 0.005424, 47.999999
45432, 0.007715, 0.005955, 50.000002
45510, 0.007204, 0.005553, 48.000002
45655, 0.007222, 0.005584, 45.999993
45765, 0.007179, 0.005572, 45.999998
45986, 0.007190, 0.005558, 48.000001
46131, 0.006872, 0.005290, 48.000004
46232, 0.006704, 0.005176, 45.999999
46346, 0.006376, 0.004927, 44.000003
46458, 0.006573, 0.005067, 46.000003
46553, 0.007509, 0.005809, 49.999995
46752, 0.007289, 0.005645, 48.000002
46973, 0.007454, 0.005767, 48.000000
47067, 0.007357, 0.005672, 50.000000
47191, 0.007006, 0.005401, 47.999998
47419, 0.008121, 0.006322, 49.999996
47594, 0.007660, 0.005928, 50.000002
47695, 0.006710, 0.005144, 50.000008
47831, 0.007062, 0.005438, 50.000005
47965, 0.006702, 0.005209, 44.000004
48093, 0.007104, 0.005496, 47.999999
48209, 0.007792, 0.006062, 50.000000
48324, 0.006858, 0.005296, 47.999999
48452, 0.006815, 0.005266, 46.000003
48555, 0.007197, 0.005580, 46.000004
48660, 0.007481, 0.005814, 48.000004
48770, 0.007263, 0.005612, 48.000000
48871, 0.006245, 0.004801, 46.000003
48975, 0.007056, 0.005453, 46.000000
49135, 0.006998, 0.005392, 47.999997
49263, 0.006525, 0.005004, 48.000010
49358, 0.006271, 0.004832, 43.999998
49449, 0.007041, 0.005435, 47.999998
49598, 0.007096, 0.005484, 48.000002
49721, 0.007458, 0.005788, 48.000000
49868, 0.006769, 0.005215, 47.999995
50013, 0.007096, 0.005494, 48.000000
50183, 0.007333, 0.005700, 46.000001
50284, 0.007209, 0.005580, 48.000002
50399, 0.007516, 0.005824, 47.999999
50508, 0.007404, 0.005719, 49.999997
50660, 0.007127, 0.005475, 49.999998
50758, 0.008231, 0.006405, 49.999999
50827, 0.007477, 0.005795, 49.999996
50920, 0.007326, 0.005690, 48.000001
51046, 0.008036, 0.006257, 49.999994
51189, 0.007965, 0.006215, 48.000005
51355, 0.007218, 0.005604, 47.999998
51470, 0.008232, 0.006406, 50.000005
51585, 0.007793, 0.006067, 48.000005
51736, 0.008008, 0.006237, 50.000002
51867, 0.007922, 0.006149, 50.000006
52049, 0.006908, 0.005333, 48.000001
52127, 0.007281, 0.005614, 50.000001
52266, 0.007888, 0.006125, 49.999998
52475, 0.007100, 0.005540, 44.000000
52624, 0.008693, 0.006804, 50.000002
52770, 0.008401, 0.006571, 48.000000
52872, 0.008875, 0.006961, 49.999996
53001, 0.007397, 0.005745, 47.999995
53144, 0.008438, 0.006600, 48.000002
53278, 0.007563, 0.005878, 48.000003
53396, 0.008262, 0.006477, 45.999999
53485, 0.008880, 0.006976, 48.000001
53679, 0.008578, 0.006704, 49.999999
53949, 0.008415, 0.006566, 51.999994
54192, 0.007329, 0.005670, 49.999995
54355, 0.008036, 0.006257, 49.999995
54417, 0.007565, 0.005875, 49.999994
54570, 0.008016, 0.006258, 48.000000
54681, 0.008084, 0.006277, 49.999997
54767, 0.007326, 0.005690, 50.000002
55001, 0.007724, 0.005995, 50.000004
55210, 0.006958, 0.005371, 48.000000
55301, 0.008020, 0.006255, 50.000000
55438, 0.007114, 0.005508, 49.999996
55625, 0.006513, 0.005033, 46.000002
55734, 0.006971, 0.005383, 50.000003
55921, 0.008227, 0.006408, 50.000000
56079, 0.007024, 0.005450, 46.000005
56255, 0.008297, 0.006457, 51.999997
56340, 0.006973, 0.005369, 51.999996
56489, 0.007365, 0.005744, 44.000002
56563, 0.007128, 0.005518, 50.000002
56665, 0.009228, 0.007252, 49.999999
56733, 0.007347, 0.005695, 47.999995
56823, 0.007853, 0.006117, 50.000000
56945, 0.007186, 0.005597, 45.999999
57045, 0.008479, 0.006636, 50.000003
57183, 0.008947, 0.006994, 54.000000
57294, 0.008572, 0.006715, 47.999997
57415, 0.008840, 0.006901, 52.000009
57511, 0.007823, 0.006084, 49.999997
57688, 0.008238, 0.006441, 47.999997
57840, 0.007455, 0.005770, 49.999997
57995, 0.007646, 0.005917, 49.999999
58073, 0.007524, 0.005856, 47.999999
58254, 0.008666, 0.006769, 53.999998
58359, 0.008319, 0.006490, 52.000001
58532, 0.008752, 0.006843, 51.999996
58705, 0.007959, 0.006195, 50.000001
58822, 0.008481, 0.006626, 50.000002
58970, 0.008984, 0.007020, 51.999999
59072, 0.008246, 0.006437, 50.000005
59177, 0.008932, 0.006992, 51.999998
59338, 0.008960, 0.007014, 51.999997
59534, 0.009486, 0.007454, 52.000004
59628, 0.007497, 0.005789, 51.999999
59722, 0.009029, 0.007060, 51.999998
59904, 0.008438, 0.006578, 52.000002
60089, 0.008432, 0.006573, 51.999997
60237, 0.007987, 0.006202, 52.000000
60369, 0.008822, 0.006884, 54.000003
60501, 0.007751, 0.006045, 48.000002
60625, 0.007353, 0.005685, 51.999994
60785, 0.006757, 0.005227, 46.000003
60898, 0.007952, 0.006186, 50.000003
61068, 0.007306, 0.005641, 49.999996
61235, 0.008881, 0.006960, 50.000003
61308, 0.008050, 0.006255, 49.999999
61443, 0.007989, 0.006212, 52.000002
61528, 0.008145, 0.006357, 50.000001
61686, 0.007723, 0.005981, 52.000000
61810, 0.008087, 0.006289, 52.000004
61892, 0.007986, 0.006203, 52.000005
62101, 0.006734, 0.005174, 52.000004
62265, 0.007381, 0.005703, 52.000000
62354, 0.006482, 0.005011, 46.000001
62512, 0.008415, 0.006567, 52.000000
62626, 0.007482, 0.005802, 49.999996
62803, 0.007995, 0.006221, 50.000001
62938, 0.009390, 0.007364, 51.999996
63115, 0.007731, 0.006025, 47.999996
63168, 0.009024, 0.007053, 52.000000
63249, 0.008349, 0.006502, 50.000005
63331, 0.007505, 0.005817, 50.000000
63443, 0.008052, 0.006254, 52.000002
63551, 0.008470, 0.006617, 50.000000
63670, 0.008541, 0.006679, 50.000001
63843, 0.009048, 0.007068, 52.000002
63964, 0.007926, 0.006159, 50.000002
64138, 0.008523, 0.006663, 49.999997
64328, 0.008497, 0.006612, 52.000000
64550, 0.006430, 0.004945, 47.999999
64656, 0.007662, 0.005967, 48.000004
64737, 0.007555, 0.005873, 47.999998
64838, 0.006703, 0.005176, 45.999997
64925, 0.007504, 0.005817, 50.000000
65063, 0.007663, 0.005976, 47.999995
65148, 0.007800, 0.006066, 49.999997
65216, 0.009130, 0.007160, 49.999997
65369, 0.007571, 0.005902, 47.999997
65495, 0.007137, 0.005526, 48.000000
65654, 0.008874, 0.006939, 52.000004
65790, 0.007700, 0.005962, 49.999998
65942, 0.007497, 0.005821, 48.000000
66067, 0.006821, 0.005264, 48.000003
66151, 0.008591, 0.006702, 52.000004
66228, 0.008104, 0.006309, 49.999994
66324, 0.007934, 0.006168, 48.000003
66461, 0.007168, 0.005567, 47.999999
66588, 0.008302, 0.006478, 47.999999
66749, 0.006433, 0.004960, 46.000005
66870, 0.006542, 0.005037, 45.999999
67086, 0.007746, 0.006027, 48.000003
67209, 0.006537, 0.005043, 46.000010
67335, 0.006924, 0.005370, 48.000002
67470, 0.007952, 0.006163, 50.000001
67593, 0.008335, 0.006495, 48.000001
67764, 0.007612, 0.005906, 46.000000
67857, 0.007841, 0.006098, 47.999997
68005, 0.006796, 0.005232, 47.999996
68125, 0.008197, 0.006422, 46.000001
68229, 0.008006, 0.006212, 49.999999
68334, 0.007748, 0.006030, 49.999999
68399, 0.008670, 0.006765, 52.000003
68621, 0.007890, 0.006136, 47.999999
68742, 0.007402, 0.005746, 47.999996
68847, 0.008447, 0.006596, 50.000006
68926, 0.008416, 0.006549, 51.999999
69065, 0.007576, 0.005901, 45.999998
69214, 0.007060, 0.005457, 47.999998
69354, 0.007065, 0.005476, 47.999999
69477, 0.008207, 0.006392, 50.000003
69554, 0.008105, 0.006320, 50.000002
69739, 0.007437, 0.005759, 48.000002
69919, 0.008678, 0.006783, 48.000002
70093, 0.007961, 0.006194, 50.000003
70241, 0.008939, 0.006994, 52.000001
70419, 0.008456, 0.006602, 50.000002
70623, 0.007973, 0.006194, 50.000000
70743, 0.008487, 0.006601, 51.999998
70877, 0.008378, 0.006549, 50.000002
71065, 0.007832, 0.006085, 47.999999
71185, 0.007159, 0.005565, 46.000002
71373, 0.008033, 0.006273, 48.000002
71480, 0.007777, 0.006054, 48.000004
71586, 0.007406, 0.005735, 47.999999
71787, 0.007736, 0.006008, 48.000003
71952, 0.008554, 0.006663, 49.999999
72089, 0.008543, 0.006649, 49.999998
72273, 0.007530, 0.005821, 49.999999
72374, 0.006773, 0.005218, 48.000003
72483, 0.009074, 0.007080, 52.000000
72661, 0.008281, 0.006450, 51.999999
72819, 0.007864, 0.006106, 50.000006
72947, 0.007247, 0.005595, 50.000005
73088, 0.008008, 0.006212, 50.000001
73258, 0.008014, 0.006218, 50.000001
73411, 0.008584, 0.006718, 48.000000
73531, 0.008122, 0.006322, 47.999999
73618, 0.007698, 0.005957, 49.999995
73781, 0.006653, 0.005133, 48.000002
73838, 0.008636, 0.006761, 47.999999
73947, 0.006961, 0.005368, 48.000000
74108, 0.007801, 0.006061, 48.000008
74224, 0.007278, 0.005621, 49.999997
74335, 0.007928, 0.006154, 50.000002
74467, 0.007642, 0.005941, 47.999997
74612, 0.007757, 0.006014, 47.999999
74750, 0.007754, 0.006014, 48.000001
74913, 0.008050, 0.006270, 47.999997
75066, 0.006785, 0.005229, 47.999995
75176, 0.008776, 0.006875, 47.999997
75381, 0.008542, 0.006656, 49.999995
75533, 0.007321, 0.005645, 49.999995
75628, 0.007893, 0.006145, 50.000001
75783, 0.007237, 0.005606, 49.999993
75928, 0.007560, 0.005860, 49.999999
76029, 0.006898, 0.005361, 45.999998
76188, 0.008405, 0.006556, 52.000005
76321, 0.009067, 0.007102, 52.000007
76413, 0.007858, 0.006111, 51.999999
76552, 0.007620, 0.005906, 52.000001
76644, 0.008220, 0.006398, 52.000000
76749, 0.009544, 0.007497, 52.000002
76855, 0.008128, 0.006333, 50.000005
76992, 0.007532, 0.005840, 49.999999
77077, 0.008526, 0.006674, 50.000006
77185, 0.007406, 0.005744, 50.000006
77329, 0.007190, 0.005548, 48.000000
77439, 0.007567, 0.005875, 49.999996
77530, 0.007910, 0.006182, 48.000003
77575, 0.007784, 0.006054, 49.999999
77718, 0.007394, 0.005729, 47.999998
77809, 0.007491, 0.005799, 50.000005
77912, 0.007103, 0.005499, 50.000002
78080, 0.007408, 0.005753, 48.000000
78168, 0.007880, 0.006126, 50.000000
78247, 0.008288, 0.006465, 50.000005
78442, 0.007403, 0.005732, 47.999997
78518, 0.007649, 0.005958, 49.999995
78665, 0.008363, 0.006538, 49.999997
78756, 0.007167, 0.005533, 50.000006
78903, 0.007612, 0.005908, 48.000000
79023, 0.008260, 0.006453, 47.999999
79144, 0.007820, 0.006072, 49.999998
79249, 0.008127, 0.006335, 50.000004
79339, 0.008529, 0.006648, 49.999998
79449, 0.008459, 0.006602, 50.000007
79634, 0.008030, 0.006249, 50.000000
79802, 0.007451, 0.005773, 47.999998
80023, 0.008565, 0.006705, 47.999999
80129, 0.007763, 0.006029, 48.000001
80265, 0.007687, 0.005975, 48.000004
80483, 0.008918, 0.006976, 52.000001
80700, 0.008212, 0.006397, 49.999997
80849, 0.007900, 0.006138, 49.999999
80976, 0.008560, 0.006683, 50.000000
81044, 0.007821, 0.006092, 50.000003
81273, 0.007287, 0.005631, 50.000000
81463, 0.008149, 0.006336, 50.000007
81530, 0.007760, 0.006035, 50.000004
81683, 0.009520, 0.007464, 52.000002
81799, 0.008401, 0.006569, 50.000003
81923, 0.007961, 0.006173, 50.000004
82007, 0.007512, 0.005834, 48.000002
82126, 0.007643, 0.005955, 47.999996
82297, 0.007989, 0.006212, 52.000005
82471, 0.008133, 0.006333, 49.999996
82674, 0.007866, 0.006147, 45.999998
82768, 0.008236, 0.006393, 50.000002
82883, 0.007815, 0.006071, 50.000003
83047, 0.008467, 0.006606, 50.000004
83150, 0.006637, 0.005095, 49.999997
83213, 0.007807, 0.006060, 48.000002
83365, 0.008928, 0.006973, 51.999999
83459, 0.008128, 0.006335, 50.000003
83626, 0.007364, 0.005699, 48.000008
83733, 0.009025, 0.007073, 49.999999
83855, 0.007507, 0.005810, 50.000000
83996, 0.008927, 0.006980, 51.999997
84068, 0.008616, 0.006735, 50.000001
84229, 0.007992, 0.006233, 47.999998
84324, 0.007588, 0.005889, 48.000003
84448, 0.007853, 0.006099, 49.999998
84574, 0.007661, 0.005951, 47.999996
84730, 0.008745, 0.006856, 48.000002
84829, 0.008491, 0.006630, 50.000001
84885, 0.008287, 0.006447, 50.000002
85061, 0.008492, 0.006613, 52.000003
85145, 0.007840, 0.006099, 50.000004
85258, 0.007805, 0.006063, 50.000002
85497, 0.007681, 0.005956, 49.999999
85564, 0.007735, 0.005992, 49.999998
85731, 0.007313, 0.005663, 47.999996
85881, 0.008667, 0.006782, 49.999999
86015, 0.008751, 0.006863, 47.999999
86114, 0.007960, 0.006182, 50.000003
86191, 0.008967, 0.007015, 51.999999
86312, 0.008191, 0.006384, 52.000003
86425, 0.008963, 0.007002, 51.999998
86514, 0.007523, 0.005846, 48.000000
86648, 0.007320, 0.005649, 50.000003
86744, 0.008471, 0.006612, 49.999998
86961, 0.007447, 0.005769, 49.999999
87076, 0.007520, 0.005877, 46.000002
87203, 0.008284, 0.006458, 52.000002
87292, 0.007476, 0.005800, 49.999998
87377, 0.007917, 0.006156, 49.999999
87466, 0.007924, 0.006190, 47.999999
87724, 0.007960, 0.006182, 51.999995
87878, 0.007885, 0.006126, 49.999998
88002, 0.008396, 0.006556, 50.000002
88166, 0.008006, 0.006216, 52.000000
88255, 0.007371, 0.005724, 48.000008
88369, 0.008582, 0.006719, 50.000003
88516, 0.007619, 0.005917, 49.999998
88626, 0.008196, 0.006386, 50.000002
88727, 0.007388, 0.005734, 48.000004
88826, 0.008549, 0.006672, 52.000003
89022, 0.007892, 0.006133, 52.000001
89182, 0.009017, 0.007056, 52.000001
89295, 0.007231, 0.005597, 49.999996
89422, 0.008487, 0.006628, 50.000001
89591, 0.008644, 0.006780, 47.999998
89740, 0.008756, 0.006834, 51.999999
89956, 0.007604, 0.005895, 50.000001
90053, 0.007442, 0.005775, 48.000006
90192, 0.007818, 0.006101, 48.000003
90284, 0.007722, 0.006005, 48.000003
90411, 0.007705, 0.005975, 52.000000
90492, 0.008020, 0.006248, 50.000003
90625, 0.007749, 0.006037, 48.000002
90778, 0.008416, 0.006568, 50.000001
90960, 0.008479, 0.006621, 49.999997
91075, 0.008059, 0.006273, 49.999998
91246, 0.007616, 0.005893, 50.000002
91410, 0.008237, 0.006408, 50.000001
91565, 0.008158, 0.006364, 48.000003
91680, 0.007730, 0.006014, 47.999998
91816, 0.008457, 0.006604, 50.000003
91913, 0.009532, 0.007479, 52.000000
92066, 0.007842, 0.006076, 49.999999
92296, 0.008546, 0.006672, 50.000004
92414, 0.007925, 0.006161, 50.000001
92540, 0.008344, 0.006493, 52.000005
92612, 0.007684, 0.005937, 49.999999
92756, 0.007958, 0.006182, 49.999998
92878, 0.007752, 0.006032, 47.999999
93017, 0.008503, 0.006641, 50.000003
93141, 0.007900, 0.006141, 49.999999
93255, 0.007415, 0.005725, 52.000004
93373, 0.007925, 0.006157, 50.000002
93490, 0.006424, 0.004909, 50.000001
93604, 0.008524, 0.006667, 48.000001
93718, 0.008605, 0.006718, 50.000005
93848, 0.009418, 0.007380, 53.999999
93935, 0.007908, 0.006121, 51.999999
94077, 0.007389, 0.005709, 49.999992
94207, 0.008180, 0.006377, 51.999996
94341, 0.007717, 0.006011, 47.999999
94480, 0.007083, 0.005476, 47.999999
94608, 0.009395, 0.007376, 52.000000
94763, 0.007675, 0.005975, 47.999997
94858, 0.008281, 0.006438, 52.000002
94950, 0.007863, 0.006106, 50.000000
95053, 0.007876, 0.006107, 50.000007
95148, 0.008043, 0.006231, 50.000004
95259, 0.008290, 0.006445, 49.999999
95358, 0.008536, 0.006652, 50.000000
95497, 0.009025, 0.007055, 51.999999
95596, 0.007739, 0.005997, 50.000001
95740, 0.007930, 0.006164, 48.000001
95886, 0.008383, 0.006527, 52.000006
96050, 0.008030, 0.006227, 52.000003
96285, 0.008166, 0.006336, 52.000005
96468, 0.007837, 0.006070, 52.000001
96625, 0.007477, 0.005810, 47.999999
96811, 0.007307, 0.005642, 49.999999
96975, 0.007579, 0.005866, 50.000003
97091, 0.007344, 0.005703, 48.000006
97235, 0.007965, 0.006178, 50.000002
97422, 0.008144, 0.006333, 50.000001
97621, 0.008718, 0.006841, 47.999999
97742, 0.008513, 0.006676, 48.000001
97926, 0.008778, 0.006877, 50.000001
98047, 0.006937, 0.005355, 48.000007
98221, 0.007352, 0.005688, 52.000000
98323, 0.007954, 0.006193, 50.000002
98461, 0.008351, 0.006511, 52.000000
98560, 0.007577, 0.005872, 50.000001
98721, 0.007151, 0.005535, 48.000003
98840, 0.008611, 0.006714, 51.999997
98906, 0.007237, 0.005564, 51.999998
98994, 0.007330, 0.005662, 51.999999
99125, 0.008035, 0.006241, 52.000007
99232, 0.007044, 0.005428, 51.999997
99403, 0.007404, 0.005727, 50.000003
99542, 0.008129, 0.006356, 47.999997
99657, 0.008057, 0.006263, 50.000004
99818, 0.008052, 0.006280, 50.000007
99897, 0.008236, 0.006431, 50.000002
99980, 0.007762, 0.006036, 51.999999
100113, 0.008150, 0.006338, 53.999996
100251, 0.008395, 0.006551, 52.000009
100403, 0.007657, 0.005934, 52.000000
100554, 0.007965, 0.006185, 51.999995
100743, 0.007100, 0.005471, 54.000011
100861, 0.008122, 0.006316, 51.999997
101062, 0.007916, 0.006166, 50.000003
101228, 0.008421, 0.006553, 53.999996
101356, 0.007433, 0.005748, 54.000004
101476, 0.008820, 0.006868, 53.999998
101572, 0.008974, 0.007014, 53.999999
101728, 0.008681, 0.006772, 54.000001
101843, 0.008904, 0.006956, 53.999995
101946, 0.008860, 0.006930, 51.999996
102012, 0.007379, 0.005712, 49.999996
102224, 0.007231, 0.005584, 51.999998
102358, 0.008111, 0.006318, 49.999998
102539, 0.007643, 0.005910, 53.999997
102647, 0.008558, 0.006662, 55.999996
102786, 0.007746, 0.006004, 52.000002
102958, 0.007063, 0.005451, 49.999999
103073, 0.009988, 0.007857, 53.999995
103188, 0.008392, 0.006561, 50.000006
103259, 0.008202, 0.006398, 50.000001
103393, 0.007867, 0.006125, 50.000003
103512, 0.008448, 0.006600, 49.999998
103723, 0.007229, 0.005607, 50.000007
103927, 0.008889, 0.006961, 51.999998
104133, 0.008529, 0.006639, 51.999998
104260, 0.007697, 0.005972, 50.000002
104382, 0.007742, 0.005998, 51.999998
104536, 0.008263, 0.006447, 50.000001
104673, 0.008909, 0.006971, 51.999995
104784, 0.008438, 0.006573, 52.000000
104910, 0.008535, 0.006684, 49.999999
105055, 0.008986, 0.007035, 51.999997
105135, 0.007399, 0.005758, 46.000004
105265, 0.008038, 0.006245, 51.999996
105376, 0.008237, 0.006417, 51.999994
105459, 0.008316, 0.006487, 49.999998
105587, 0.006837, 0.005282, 48.000005
105652, 0.008038, 0.006252, 49.999996
105729, 0.007399, 0.005740, 47.999999
105936, 0.007239, 0.005616, 47.999999
106059, 0.008340, 0.006518, 50.000001
106196, 0.007936, 0.006180, 47.999998
106405, 0.008807, 0.006895, 52.000001
106609, 0.007372, 0.005688, 50.000008
106774, 0.008536, 0.006671, 52.000002
106872, 0.007146, 0.005534, 47.999998
106951, 0.006900, 0.005311, 50.000000
107071, 0.008160, 0.006355, 50.000006
107260, 0.007473, 0.005796, 50.000002
107344, 0.008448, 0.006595, 49.999999
107523, 0.007738, 0.006027, 47.999999
107619, 0.008342, 0.006491, 52.000002
107859, 0.007246, 0.005594, 50.000001
107957, 0.007763, 0.006043, 50.000001
108120, 0.008130, 0.006330, 49.999998
108227, 0.008850, 0.006928, 51.999997
108401, 0.007132, 0.005520, 48.000004
108518, 0.008311, 0.006466, 52.000000
108704, 0.008414, 0.006567, 50.000002
108851, 0.007887, 0.006133, 49.999998
108928, 0.007855, 0.006094, 50.000001
109192, 0.007145, 0.005512, 47.999997
109280, 0.007759, 0.006019, 50.000002
109481, 0.007532, 0.005827, 49.999996
109610, 0.007810, 0.006079, 49.999999
109799, 0.007903, 0.006139, 51.999996
109987, 0.007773, 0.006027, 49.999998
110175, 0.007409, 0.005757, 47.999999
110317, 0.008825, 0.006907, 51.999999
110405, 0.007178, 0.005579, 48.000003
110506, 0.008348, 0.006526, 50.000002
110645, 0.008162, 0.006362, 49.999998
110785, 0.006973, 0.005361, 50.000006
110893, 0.007615, 0.005899, 49.999999
111095, 0.008135, 0.006333, 49.999998
111274, 0.007963, 0.006189, 52.000004
111390, 0.008490, 0.006637, 50.000001
111480, 0.007408, 0.005720, 49.999999
111663, 0.007608, 0.005890, 50.000002
111784, 0.008264, 0.006428, 52.000000
111915, 0.007063, 0.005458, 49.999997
112048, 0.008161, 0.006352, 49.999997
112166, 0.007973, 0.006201, 52.000001
112263, 0.007982, 0.006198, 52.000001
112363, 0.007603, 0.005889, 50.000003
112463, 0.007562, 0.005853, 49.999996
112655, 0.007748, 0.005999, 51.999995
112771, 0.008344, 0.006506, 49.999997
112856, 0.007888, 0.006126, 52.000009
112955, 0.007876, 0.006127, 51.999997
113087, 0.009457, 0.007420, 52.000002
113220, 0.008802, 0.006889, 52.000003
113376, 0.008750, 0.006829, 53.999998
113542, 0.009422, 0.007399, 52.000003
113677, 0.008250, 0.006418, 52.000003
113876, 0.008842, 0.006921, 50.000000
113988, 0.008117, 0.006329, 49.999999
114095, 0.007739, 0.005992, 52.000006
114174, 0.007585, 0.005883, 49.999995
114316, 0.008824, 0.006906, 52.000002
114397, 0.008131, 0.006337, 50.000006
114569, 0.008113, 0.006329, 48.000002
114659, 0.008796, 0.006876, 51.999998
114789, 0.007806, 0.006058, 50.000001
114981, 0.008015, 0.006225, 50.000002
115052, 0.008048, 0.006245, 52.000001
115213, 0.008125, 0.006302, 52.000002
115355, 0.007563, 0.005832, 54.000003
115508, 0.008200, 0.006356, 54.000002
115580, 0.008149, 0.006333, 53.999998
115706, 0.008704, 0.006792, 53.999992
115812, 0.007742, 0.005989, 51.999999
115890, 0.008087, 0.006273, 52.000001
116026, 0.007912, 0.006148, 49.999999
116145, 0.008790, 0.006850, 53.999996
116341, 0.008318, 0.006469, 51.999995
116506, 0.008869, 0.006906, 54.000001
116732, 0.007590, 0.005881, 49.999998
116906, 0.008721, 0.006831, 50.000000
117020, 0.007162, 0.005547, 47.999996
117228, 0.008227, 0.006402, 52.000000
117401, 0.007399, 0.005713, 52.000005
117645, 0.007832, 0.006068, 54.000009
117738, 0.008075, 0.006289, 49.999994
117924, 0.007493, 0.005789, 52.000000
118059, 0.010219, 0.008039, 56.000002
118138, 0.008426, 0.006554, 54.000000
118257, 0.008391, 0.006527, 54.000007
118357, 0.007819, 0.006060, 52.000003
118469, 0.009034, 0.007063, 56.000000
118553, 0.008130, 0.006316, 54.000007
118668, 0.008978, 0.007011, 53.999998
118805, 0.008234, 0.006425, 50.000003
118935, 0.008094, 0.006287, 51.999999
119068, 0.008488, 0.006603, 53.999995
119182, 0.007692, 0.005963, 51.999998
119356, 0.008163, 0.006357, 52.000000
119474, 0.008872, 0.006935, 51.999999
119628, 0.008260, 0.006423, 51.999995
119728, 0.008849, 0.006916, 52.000001
119950, 0.008876, 0.006947, 52.000003
120094, 0.008100, 0.006303, 49.999996
120193, 0.008443, 0.006587, 52.000002
120287, 0.008192, 0.006367, 50.000006
120430, 0.007312, 0.005644, 50.000014
120576, 0.008158, 0.006366, 49.999998
120753, 0.009078, 0.007109, 51.999999
120868, 0.008761, 0.006854, 52.000003
120973, 0.008518, 0.006636, 51.999999
121139, 0.008699, 0.006787, 54.000002
121308, 0.008589, 0.006697, 51.999996
121455, 0.007951, 0.006170, 52.000004
121706, 0.007411, 0.005725, 52.000006
121889, 0.007761, 0.006014, 54.000006
121974, 0.008488, 0.006604, 52.000006
122092, 0.008146, 0.006324, 52.000004
122207, 0.009186, 0.007197, 53.999998
122346, 0.008532, 0.006656, 53.999997
122514, 0.008579, 0.006689, 54.000005
122713, 0.007575, 0.005865, 52.000001
122755, 0.008275, 0.006455, 50.000007
122922, 0.007739, 0.006002, 51.999999
123136, 0.008909, 0.006958, 55.999995
123274, 0.006602, 0.005134, 41.999998
123391, 0.006386, 0.004897, 45.999996
123514, 0.006225, 0.004757, 43.999996
123610, 0.007001, 0.005394, 46.000001
123770, 0.006599, 0.005050, 47.999998
123896, 0.007290, 0.005630, 46.000000
124001, 0.007120, 0.005505, 45.999997
124106, 0.006428, 0.004893, 48.000005
124314, 0.007220, 0.005570, 48.000003
124437, 0.008529, 0.006662, 49.999999
124699, 0.007359, 0.005685, 49.999997
124795, 0.007071, 0.005462, 50.000001
124933, 0.007496, 0.005811, 47.999998
124998, 0.006999, 0.005393, 49.999996
125106, 0.006568, 0.005032, 47.999999
125301, 0.007335, 0.005678, 45.999996
125424, 0.007043, 0.005437, 48.000001
125517, 0.007177, 0.005535, 47.999997
125730, 0.007302, 0.005644, 47.999997
125859, 0.007315, 0.005666, 46.000002
125974, 0.007353, 0.005693, 48.000000
126102, 0.007175, 0.005562, 45.999999
126239, 0.006792, 0.005232, 45.999998
126331, 0.008422, 0.006573, 49.999998
126426, 0.008037, 0.006254, 50.000002
126616, 0.007469, 0.005774, 49.999999
126736, 0.008452, 0.006588, 49.999999
126853, 0.007660, 0.005921, 50.000005
126991, 0.007148, 0.005515, 50.000006
127123, 0.008183, 0.006361, 50.000003
127276, 0.007076, 0.005455, 48.000001
127375, 0.007653, 0.005941, 47.999999
127450, 0.006646, 0.005119, 45.999998
127591, 0.007511, 0.005806, 49.999998
127814, 0.006292, 0.004799, 47.999994
128021, 0.007236, 0.005599, 47.999999
128222, 0.006994, 0.005399, 47.999999
128332, 0.007417, 0.005742, 49.999999
128474, 0.007460, 0.005759, 50.000006
128629, 0.006269, 0.004782, 48.000006
128748, 0.006571, 0.005032, 47.999998
128873, 0.005846, 0.004484, 42.000003
129019, 0.006535, 0.005032, 44.000000
129209, 0.006826, 0.005281, 46.000000
129323, 0.006413, 0.004926, 45.999997
129433, 0.006384, 0.004902, 48.000006
129628, 0.007356, 0.005702, 49.999999
129699, 0.006335, 0.004861, 48.000001
129884, 0.007532, 0.005846, 48.000000
130006, 0.006006, 0.004576, 46.000001
130167, 0.006317, 0.004846, 47.999998
130342, 0.006615, 0.005084, 47.999995
130482, 0.007015, 0.005431, 43.999994
130631, 0.006450, 0.004955, 45.999999
130798, 0.005579, 0.004218, 46.000003
130946, 0.007037, 0.005432, 47.999998
131085, 0.006708, 0.005160, 47.999997
131242, 0.006044, 0.004600, 46.000000
131357, 0.006356, 0.004877, 48.000000
131563, 0.006410, 0.004904, 47.999998
131765, 0.006312, 0.004828, 47.999998
131980, 0.006139, 0.004691, 47.999998
132090, 0.006516, 0.005003, 47.999997
132257, 0.005968, 0.004573, 44.000002
132349, 0.007788, 0.006062, 48.000001
132469, 0.006016, 0.004589, 48.000013
132597, 0.006660, 0.005138, 47.999997
132675, 0.006184, 0.004735, 48.000005
132810, 0.006186, 0.004733, 48.000009
132976, 0.006838, 0.005261, 48.000006
133067, 0.007440, 0.005772, 48.000004
133265, 0.006667, 0.005118, 48.000008
133452, 0.005414, 0.004083, 48.000015
133621, 0.005401, 0.004070, 55.999999
133796, 0.007775, 0.006024, 56.000002

